Riemannian optimization for non-centered mixture of scaled Gaussian distributions

This paper studies the statistical model of the non-centered mixture of scaled Gaussian distributions (NC-MSG). Using the Fisher-Rao information geometry associated to this distribution, we derive a Riemannian gradient descent algorithm. This algorithm is leveraged for two minimization problems. The first one is the minimization of a regularized negative log-likelihood (NLL). The latter makes the trade-off between a white Gaussian distribution and the NC-MSG. Conditions on the regularization are given so that the existence of a minimum to this problem is guaranteed without assumptions on the samples. Then, the Kullback-Leibler (KL) divergence between two NC-MSG is derived. This divergence enables us to define a minimization problem to compute centers of mass of several NC-MSGs. The proposed Riemannian gradient descent algorithm is leveraged to solve this second minimization problem. Numerical experiments show the good performance and the speed of the Riemannian gradient descent on the two problems. Finally, a Nearest centroid classifier is implemented leveraging the KL divergence and its associated center of mass. Applied on the large scale dataset Breizhcrops, this classifier shows good accuracies as well as robustness to rigid transformations of the test set.

==> figures/bzh/2913870.csv <==
,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9,QA10,QA20,QA60,doa,label,id
20170102T111442_20170102T111441_T30TVT,4340.167271407839,22.42319787131108,3772.4032414126746,3163.5562409288827,3984.2998306724726,3448.026487663281,3620.2249637155305,3648.6965408805027,3991.8883647798743,4218.4850024189645,3932.683357522981,4379.317005321723,920.9207789066277,0.0,0.0,1024.0,2017-01-02,PPH,2913870
20170102T111442_20170102T111441_T30UVU,4340.977019835512,22.488630865989357,3772.344823415577,3163.9222302854378,3984.195452346396,3448.026608611515,3620.4383164005812,3648.845428156749,3991.8492985002426,4218.839985486212,3932.4950411224,4379.022133526852,920.0873246250603,0.0,0.0,1024.0,2017-01-02,PPH,2913870
20170105T112442_20170105T112737_T30TVT,3679.7244799225928,28.14187227866473,3095.938800193517,2631.040033865506,3391.7570149975813,2885.901669085631,2956.128326076439,3091.8477261731987,3368.256531204645,3528.264755684567,3458.9129172714083,3616.10099177552,1649.4215045960332,0.0,0.0,1024.0,2017-01-05,PPH,2913870
20170105T112442_20170105T112737_T30UVU,3680.637880986937,28.14187227866473,3095.789550072569,2630.809869375907,3391.7560474117076,2885.9123125302367,2956.1861393323657,3091.8154329946783,3368.083575229802,3528.1208272859217,3458.9490807934208,3615.871311078858,1649.7330672472183,0.0,0.0,1024.0,2017-01-05,PPH,2913870
20170112T111421_20170112T111418_T30TVT,7785.610788582486,436.74298500241895,2244.8356313497834,2210.261006289309,7564.024673439767,6866.813981615872,7510.103289791969,7566.675858732464,7820.44000967586,8064.353410740204,7638.023584905662,8208.51717464925,3534.455007256894,0.0,0.0,1024.0,2017-01-12,PPH,2913870
20170112T111421_20170112T111418_T30UVU,7785.610788582486,436.80599903241415,2244.8047895500736,2210.270561199807,7564.049225931301,6866.7980164489645,7510.159167876149,7566.678277697149,7820.451983551041,8064.319787131108,7637.9761731978715,8208.50556361877,3534.455007256894,0.0,0.0,1024.0,2017-01-12,PPH,2913870
20170115T112411_20170115T112412_T30TVT,4851.020803096274,193.34046927914855,3329.865626511853,2601.3782051282055,4551.476294146105,3931.136429608128,4171.417271407838,4291.582244799226,4433.620222544752,4568.268505079827,4355.993952588294,4628.083091436865,2420.3073294629903,0.0,0.0,1024.0,2017-01-15,PPH,2913870
20170115T112411_20170115T112412_T30UVU,4851.625423318821,193.34046927914855,3329.8592162554423,2601.3785679729076,4551.414610546686,3931.235002418965,4171.442912433479,4291.55466860184,4433.649612965652,4568.228108369618,4355.956942428642,4627.93190614417,2421.0841799709724,0.0,0.0,1024.0,2017-01-15,PPH,2913870
20170125T112331_20170125T112333_T30TVT,1605.1710208030966,16.661828737300436,1563.5031446540888,851.5301161103048,1247.7357281083698,957.3826802128686,775.2691098209967,1077.2856797290756,1691.878205128205,1966.063981615869,2007.0360425737786,2232.790396710208,1127.7443154329944,0.0,0.0,0.0,2017-01-25,PPH,2913870
20170125T112331_20170125T112333_T30UVU,1605.1710208030966,16.676705370101594,1563.2721335268507,851.5705128205128,1247.826923076923,957.3870343492983,775.2704402515724,1077.4186018384128,1691.6953313981617,1965.7295597484283,2007.2088776003873,2232.4395258829227,1127.593855829705,0.0,0.0,0.0,2017-01-25,PPH,2913870
20170201T111301_20170201T111255_T30TVT,2510.840711175617,33.186744073536524,1604.7325834542826,1086.628447024673,2441.642718916305,1965.652636671505,1783.4316642477029,1856.7273826802123,2140.583212385099,2239.210570875665,2466.9263425253994,2300.24358974359,948.3633284954041,0.0,0.0,1024.0,2017-02-01,PPH,2913870
20170201T111301_20170201T111255_T30UVU,2510.944242864054,33.186744073536524,1604.7340348330922,1086.7558055152392,2441.74939525883,1965.6503386550557,1783.2500000000007,1856.6280841799708,2140.5229801644896,2239.3917513304305,2466.883526850508,2300.4238026124817,948.0139090469279,0.0,0.0,1024.0,2017-02-01,PPH,2913870
20170204T112241_20170204T112241_T30TVT,2730.761611030479,385.9348089017901,1378.3284954039673,1246.5700290275763,2546.9749637155287,2177.1107885824867,2117.7108127721335,2289.041969037252,2619.3946540880497,2792.5573294629894,2784.7766086115153,2877.5299951620714,1728.186381228834,0.0,0.0,1024.0,2017-02-04,PPH,2913870
20170204T112241_20170204T112241_T30UVU,2729.840711175616,386.03640541848097,1378.2688679245284,1246.5483792936623,2546.8329704886305,2177.0829704886314,2117.7922109337205,2288.9562167392355,2619.3098693759066,2792.4806482825347,2784.8016448959856,2877.45778906628,1728.1800919206582,0.0,0.0,1024.0,2017-02-04,PPH,2913870
20170211T111201_20170211T111640_T30TVT,4975.846395742622,605.1767053701018,3614.24649250121,2934.9932268988878,4492.560474117078,3897.7941461054666,4155.4984276729565,4395.724479922595,4577.488872762457,4701.397798742138,4593.168359941946,4761.134252539913,3635.551040154814,0.0,0.0,1024.0,2017-02-11,PPH,2913870
20170211T111201_20170211T111640_T30UVU,4976.4281567489115,604.8489356555397,3614.415094339623,2935.3662312530237,4492.5859941944855,3897.760038703435,4155.538461538462,4396.118045476538,4577.786405418481,4701.94061441703,4593.359216255443,4761.775520077405,3633.1705370101595,0.0,0.0,1024.0,2017-02-11,PPH,2913870
20170214T112141_20170214T112142_T30TVT,1551.309869375907,11.495041122399613,1437.2288340590221,736.4108611514271,1187.6359458151912,915.4354136429607,723.3777213352681,1045.7057329462991,1795.6020803096283,2139.3347847121436,2126.6981132075475,2448.3259554910505,715.2304063860669,0.0,0.0,0.0,2017-02-14,PPH,2913870
20170214T112141_20170214T112142_T30UVU,1551.0587808417993,11.495041122399613,1437.2299225931295,736.3616352201257,1187.627721335269,915.5284228350265,723.417150459603,1045.666061925496,1795.6768263183362,2139.5822447992264,2126.516690856314,2447.5856313497825,715.5291485244315,0.0,0.0,0.0,2017-02-14,PPH,2913870
20170221T111051_20170221T111235_T30TVT,4912.819908079341,465.71093372036773,3809.3254716981123,2897.166908563135,4685.244678277697,4231.136066763426,4432.084421867442,4608.695452346395,5005.244678277697,5230.624334784714,5066.908684083213,5355.705128205129,2480.9831881954515,0.0,0.0,1024.0,2017-02-21,PPH,2913870
20170221T111051_20170221T111235_T30UVU,4914.056845670053,465.71190130624103,3809.270077406869,2897.177068214805,4685.272496371553,4231.283018867925,4432.195815191099,4608.871915820029,5005.162796323174,5230.692186744074,5066.944726656991,5355.83962264151,2481.1752539912914,0.0,0.0,1024.0,2017-02-21,PPH,2913870
20170224T112111_20170224T112440_T30TVT,1634.7999516207062,222.9132801161103,1138.8137397194005,729.594097726173,1302.1531204644411,1020.1188921141753,840.5821238509917,998.7381470730526,1458.7695936139335,1664.389211417514,1616.7411707789063,1795.4521044992746,728.5844218674409,0.0,0.0,2048.0,2017-02-24,PPH,2913870
20170224T112111_20170224T112440_T30UVU,1635.6044992743107,222.9132801161103,1138.8744557329467,729.5868408321237,1302.1395742622158,1020.0625302370586,840.5656748911465,998.7930575713593,1458.94702467344,1664.5902273826807,1616.8252298016446,1795.5410014513789,728.4843976777939,0.0,0.0,2048.0,2017-02-24,PPH,2913870
20170303T110941_20170303T111724_T30TVT,6526.433841315917,1915.45984518626,2266.197266569909,2426.553942912434,6266.181906144169,5730.891509433964,6078.313739719404,6248.409046927916,6382.443275278183,6518.929970972425,6377.478955007257,6564.944484760525,4656.305152394775,0.0,0.0,1024.0,2017-03-03,PPH,2913870
20170303T110941_20170303T111724_T30UVU,6526.433841315917,1915.3393807450411,2266.197266569909,2426.553942912434,6266.181906144169,5730.852080309629,6078.319908079346,6248.438437348816,6382.456216739239,6519.003144654089,6377.448113207547,6564.975326560234,4656.305152394775,0.0,0.0,1024.0,2017-03-03,PPH,2913870
20170306T112111_20170306T112106_T30TVT,3268.0582970488636,1060.4964925012093,2171.092041606193,1841.2951136913398,3050.8817126269946,2753.787735849057,2716.234760522496,2976.0385824866953,3537.9418238993717,3789.980285437833,3769.7532656023222,3938.2450411223995,2577.939646831157,0.0,0.0,1024.0,2017-03-06,PPH,2913870
20170306T112111_20170306T112106_T30UVU,3267.8734881470727,1060.4811320754714,2171.0621673923565,1841.3355104015477,3050.943396226414,2753.7568940493475,2716.234760522496,2976.0385824866953,3537.940372520561,3789.9055394291245,3769.731978713111,3938.246855345912,2577.8037010159665,0.0,0.0,1024.0,2017-03-06,PPH,2913870
20170313T110831_20170313T111212_T30TVT,1410.0197145621676,62.525157232704416,1714.162070633769,924.5705128205129,1061.0307208514753,905.1207063376875,684.1614658925977,1058.6653362360908,2168.5581761006288,2586.6851717464924,2596.3184567005324,2877.3258345428144,1282.6805757135946,0.0,0.0,0.0,2017-03-13,PPH,2913870
20170313T110831_20170313T111212_T30UVU,1409.8540154813743,62.525157232704416,1714.08526850508,924.4631107885825,1060.946661828737,905.1529995162069,684.176342525399,1058.7196419932268,2168.0741412675375,2586.568335752298,2596.412917271409,2877.2583454281566,1283.9949201741654,0.0,0.0,0.0,2017-03-13,PPH,2913870
20170316T112101_20170316T112658_T30TVT,1238.3916303821966,9.271044992743105,1648.3343009192063,828.3320029027576,955.1497339138851,810.8530478955007,590.7503628447026,963.6984760522498,2043.5568456700537,2491.031567489115,2522.8121673923565,2789.876028059991,1063.4845186260281,0.0,0.0,0.0,2017-03-16,PPH,2913870
20170316T112101_20170316T112658_T30UVU,1238.3916303821966,9.271044992743105,1648.41328011611,828.3252298016448,955.2402031930337,810.8467585873245,590.748427672956,963.7192791485246,2043.7529027576204,2491.2954765360423,2522.6051040154816,2789.231615868409,1062.9342041606192,0.0,0.0,0.0,2017-03-16,PPH,2913870
20170323T110721_20170323T111323_T30TVT,7100.648645379779,1786.6779148524433,3588.866473149493,3629.988026124819,6691.605950653121,6151.610425737784,6623.695089501693,6889.675253991292,7164.130865989357,7372.570512820511,7182.151427189166,7455.881107885828,5299.41618287373,0.0,0.0,1024.0,2017-03-23,PPH,2913870
20170323T110721_20170323T111323_T30UVU,7100.4158200290285,1786.2970488630867,3588.8857039187237,3630.1180454765363,6691.611272375424,6151.548742138365,6623.620948234155,6889.7695936139335,7164.161707789066,7372.631712626994,7182.109458151913,7455.841074020322,5299.452467343977,0.0,0.0,1024.0,2017-03-23,PPH,2913870
20170326T112111_20170326T112108_T30TVT,3573.1631591678756,565.3390179003384,1389.417997097243,1371.030358006773,3290.39175133043,2944.6814223512342,2969.1551765844224,3163.8593372036767,3572.9031204644407,3786.2150459603295,3679.990686985971,3872.0328979196897,2471.0584179970974,0.0,0.0,1024.0,2017-03-26,PPH,2913870
20170326T112111_20170326T112108_T30UVU,3573.092162554427,565.2729801644895,1389.4478713110793,1370.9995162070634,3290.372399612965,2944.69206579584,2969.2231494920184,3163.8134978229314,3572.924770198354,3786.185171746493,3680.0268505079835,3872.036647314949,2471.6629172714083,0.0,0.0,1024.0,2017-03-26,PPH,2913870
20170402T110651_20170402T110647_T30TVT,6753.793904209,126.45899854862124,5968.861998064829,4767.100870827287,6636.335510401547,6392.228955007256,6926.2449201741665,7207.866352201258,7618.206458635705,7894.740203193037,7600.010643444606,8049.802007740687,4467.933357522979,0.0,0.0,1024.0,2017-04-02,PPH,2913870
20170402T110651_20170402T110647_T30UVU,6754.898040638608,126.36272375423324,5969.073778422835,4766.966860183841,6636.585147556845,6392.141388485729,6926.092162554427,7207.9327527818095,7617.746734397679,7893.8466376390925,7599.776245766811,8049.319061441705,4468.143444605709,0.0,0.0,1024.0,2017-04-02,PPH,2913870
20170405T112111_20170405T112111_T30TVT,3022.6690856313508,27.90191098209967,3333.923681664247,2660.992138364779,2807.9443638122884,2634.3155539429126,2674.469521044994,2982.7236332849543,3808.4163038219644,4229.823415578132,4086.956700532172,4473.349661344944,1861.384010643445,0.0,0.0,0.0,2017-04-05,PPH,2913870
20170405T112111_20170405T112111_T30UVU,3024.723270440252,27.90191098209967,3333.4469037252056,2660.4205370101595,2808.0811562651184,2634.4473875181425,2674.9506531204647,2982.5899854862123,3808.020198355104,4229.4934687953555,4087.2513304305753,4473.450169327527,1861.8566763425256,0.0,0.0,0.0,2017-04-05,PPH,2913870
20170412T110621_20170412T111708_T30TVT,1304.9804063860665,11.361514271891634,1766.0632559264639,844.8832849540398,968.0702709240445,885.0436623125307,590.4103773584906,1035.2128688921143,2697.0581761006288,3438.0965166908563,3402.906144170296,3828.230285437833,1069.0818819545236,0.0,0.0,0.0,2017-04-12,PPH,2913870
20170412T110621_20170412T111708_T30UVU,1304.9804063860665,11.361514271891634,1766.1129656507019,845.0120948234156,968.0331398161587,885.0575713594585,590.4811320754717,1035.2346395742622,2696.9443638122893,3438.1344944363814,3403.129414610548,3827.6410256410254,1069.3118045476535,0.0,0.0,0.0,2017-04-12,PPH,2913870
20170415T112111_20170415T112515_T30TVT,8800.50205611998,35.64199322689888,5578.220367682633,3815.2600387034354,8904.217827769715,8557.260401548137,9217.65505563619,9246.15275761974,9381.253144654087,9666.907111756169,9289.034228350267,9756.454160619258,3879.4865747460085,0.0,0.0,1024.0,2017-04-15,PPH,2913870
20170415T112111_20170415T112515_T30UVU,8799.978955007255,35.63667150459603,5578.329221093373,3815.315916787616,8904.269230769232,8557.238751814224,9217.568093855833,9246.165215287858,9381.34083212385,9666.825592646346,9288.917271407838,9756.487784228355,3879.291122399614,0.0,0.0,1024.0,2017-04-15,PPH,2913870
20170422T110651_20170422T111300_T30TVT,1351.2376632801163,64.0470488630866,1756.1359458151915,860.1157474600868,1020.8300677310111,949.5483792936626,636.5495887760039,1135.272617319787,2876.9444847605228,3650.5396710208042,3615.7162554426704,4020.9283986453793,1408.5274552491528,0.0,0.0,0.0,2017-04-22,PPH,2913870
20170422T110651_20170422T111300_T30UVU,1350.8297048863087,64.04801644895984,1756.1920657958394,860.1358248669569,1020.7848330914371,949.5319303338174,636.4519835510403,1135.384252539913,2876.6567489114655,3649.223028543784,3616.7891872278665,4020.6000241896477,1409.3085389453313,0.0,0.0,0.0,2017-04-22,PPH,2913870
20170425T112121_20170425T112115_T30TVT,4602.477745524915,1022.511611030479,2041.262699564586,2054.9038461538466,4363.856071601355,4014.2091194968557,4154.402636671504,4341.032776971457,4686.245403967102,4885.482583454281,4776.5217706821495,4972.1369134010665,3450.1146589259797,0.0,0.0,1024.0,2017-04-25,PPH,2913870
20170425T112121_20170425T112115_T30UVU,4602.283986453796,1022.511611030479,2041.262699564586,2054.883164005806,4363.877358490567,4014.2625786163526,4154.472423802614,4341.0545476536045,4686.26076439284,4885.468190614416,4776.617561683599,4972.166787614903,3449.871915820029,0.0,0.0,1024.0,2017-04-25,PPH,2913870
20170502T110621_20170502T110937_T30TVT,1967.45633768747,19.531325592646347,1130.753023705854,815.7339138848574,1535.7564102564104,1255.37397194001,1048.038945331398,1201.1527576197386,1781.7060957910019,2074.213110788582,1953.6242138364787,2154.6255442670536,775.3195452346397,0.0,0.0,962.9414610546685,2017-05-02,PPH,2913870
20170502T110621_20170502T110937_T30UVU,1965.6528785679732,19.531325592646347,1130.461780358007,815.6239719400097,1535.8495403967102,1255.5604741170782,1048.1574746008707,1201.2727382680212,1782.3388969521047,2074.859700048379,1953.5422109337208,2154.8967102080305,774.352564102564,0.0,0.0,962.9414610546685,2017-05-02,PPH,2913870
20170505T112121_20170505T112514_T30TVT,6086.144775036284,802.2062167392359,2292.741291727141,2285.273947750362,5759.297895500728,5465.7572568940495,5704.222302854379,5922.280478955007,6350.371673923561,6611.219521044993,6343.919327527819,6706.474238026124,4285.045597484277,0.0,0.0,1024.0,2017-05-05,PPH,2913870
20170505T112121_20170505T112514_T30UVU,6086.024310595065,802.0857522980167,2292.719641993227,2285.248427672955,5759.25544267054,5465.69557329463,5704.219400096759,5922.308417997097,6350.367924528302,6611.174165457184,6343.931906144171,6706.624092888243,4285.045597484277,0.0,0.0,1024.0,2017-05-05,PPH,2913870
20170512T110651_20170512T111302_T30TVT,7314.402031930336,179.3813497822932,5247.853410740203,3602.969400096758,7182.728592162554,6759.996976294146,7229.527939042091,7264.095549104983,7580.359216255443,7899.080309627479,7515.041122399614,8033.166303821965,3356.382317368167,0.0,0.0,1024.0,2017-05-12,PPH,2913870
20170512T110651_20170512T111302_T30UVU,7314.927672955977,179.3813497822932,5247.847121432026,3603.0480164489595,7182.678882438316,6760.006652152881,7229.412554426706,7264.066158684082,7580.396710208031,7899.059022738267,7514.963110788583,8033.17839864538,3356.367198838898,0.0,0.0,1024.0,2017-05-12,PPH,2913870
20170515T112121_20170515T112116_T30TVT,5554.603047895501,1300.679366231253,1928.9871794871797,2050.447508466376,5372.947629414611,4997.3479680696655,5142.858974358973,5252.96940009676,5560.480527334302,5800.303942912435,5618.41497339139,5874.29100145138,3753.3979196903724,0.0,0.0,1024.0,2017-05-15,PPH,2913870
20170515T112121_20170515T112116_T30UVU,5554.469400096759,1300.771770682148,1928.9871794871797,2050.447508466376,5372.915940977262,4997.3479680696655,5142.870585389453,5252.925133043059,5560.449685534592,5800.303942912435,5618.373609095307,5874.320875665217,3753.4990324141268,0.0,0.0,1024.0,2017-05-15,PPH,2913870
20170522T110621_20170522T110912_T30TVT,1293.8910256410254,73.95803096274793,1747.5717223028546,832.9400096758584,971.5688195452345,922.0972423802614,596.0703918722788,1078.0283018867926,3183.5881712626997,4140.758466376392,3989.115142718916,4559.29075955491,1017.8432510885341,0.0,0.0,0.0,2017-05-22,PPH,2913870
20170522T110621_20170522T110912_T30UVU,1293.8910256410254,73.95803096274793,1747.4622641509436,833.1774310595064,971.6024431543299,922.1562651185293,596.1661828737303,1077.8911465892597,3183.629293662312,4140.0786163522025,3990.125665215288,4558.316884373488,1017.3763909046927,0.0,0.0,0.0,2017-05-22,PPH,2913870
20170525T112121_20170525T112434_T30TVT,1071.9859700048382,10.131833575229807,1547.20198355104,664.0066521528787,801.7490324141269,742.2318577648767,428.60740203193046,897.1100628930819,2986.923439767779,3982.6364296081274,3943.03144654088,4407.747822931786,1168.029148524432,0.0,0.0,0.0,2017-05-25,PPH,2913870
20170525T112121_20170525T112434_T30UVU,1071.5140299951622,10.131833575229807,1547.013425253991,664.0189888727626,801.8000725689407,742.2024673439768,428.61852926947284,897.1880745041124,2986.7243589743593,3982.5735365263668,3943.4409772617323,4407.695936139332,1168.0388243831642,0.0,0.0,0.0,2017-05-25,PPH,2913870
20170601T110651_20170601T111225_T30TVT,1228.0632559264634,17.347121432027095,1789.9037252056123,791.390541848089,905.9156990807932,848.291727140784,521.4008224479924,1007.0353168843733,3169.6601354620225,4145.337445573294,4036.7096032897925,4600.437227866474,1131.842888243832,0.0,0.0,0.0,2017-06-01,PPH,2913870
20170601T110651_20170601T111225_T30UVU,1228.1377600387032,17.347121432027095,1789.8800193517175,791.3303096274794,905.9869375907109,848.1583212385102,521.3525641025642,1006.9852443154329,3170.3014029995156,4145.202346395742,4037.4112239961305,4599.595428156748,1131.7450411224,0.0,0.0,0.0,2017-06-01,PPH,2913870
20170604T112121_20170604T112115_T30TVT,2474.019956458635,380.21770682148036,2106.635220125787,1524.5521286889216,2252.548500241897,2065.0913159167876,1953.6142960812774,2235.8998548621184,3377.2694726656987,3984.9265844218676,3828.5085873246258,4296.928640541849,1483.4431543299468,0.0,0.0,2048.0,2017-06-04,PPH,2913870
20170604T112121_20170604T112115_T30UVU,2474.2294388001937,380.21770682148036,2106.531567489116,1524.6860183841318,2252.5162070633774,2065.04511369134,1953.6526366715048,2235.900943396226,3377.33151910982,3984.9401306240934,3828.557450411224,4297.199806482826,1483.4129172714079,0.0,0.0,2048.0,2017-06-04,PPH,2913870
20170611T110621_20170611T111012_T30TVT,1258.7247218190614,9.22677793904209,1780.5452346395746,784.1988388969522,937.5873246250607,888.6831156265116,573.6193759071117,1056.2284712143203,3127.470246734399,4051.1354620222546,3898.127963231737,4523.76306240929,893.370464441219,0.0,0.0,0.0,2017-06-11,PPH,2913870
20170611T110621_20170611T111012_T30UVU,1258.2708030962747,9.22677793904209,1780.6681180454766,783.8329704886308,937.5324141267538,888.7053701015963,573.4903241412675,1055.913038219642,3127.925616835995,4050.801644895985,3898.3642960812776,4523.703434929852,893.4574262215771,0.0,0.0,0.0,2017-06-11,PPH,2913870
20170614T112111_20170614T112422_T30TVT,1147.5563618771168,8.727866473149493,1575.1011127237546,680.3641751330433,887.1511852926945,815.6428398645384,547.5293904208999,957.9368650217708,2688.399250120948,3555.6324383164015,3455.305515239477,4010.223875181421,758.0029027576197,0.0,0.0,0.0,2017-06-14,PPH,2913870
20170614T112111_20170614T112422_T30UVU,1147.6477987421388,8.727866473149493,1575.127479438801,680.2408079342044,887.1511852926945,815.6232462506049,547.6282051282051,958.0206821480408,2688.4599661344946,3555.6783986453784,3454.956095791002,4010.3971940009674,758.2143202709238,0.0,0.0,0.0,2017-06-14,PPH,2913870
20170621T110651_20170621T111222_T30TVT,4661.032293178519,19.64296081277214,5143.004233188197,4089.9271891630383,4573.645984518626,4408.342888243831,4674.861756168362,4732.507135945816,5365.307571359458,5825.199322689889,5544.2793904209,6090.102564102563,1665.8330914368646,0.0,0.0,1024.0,2017-06-21,PPH,2913870
20170621T110651_20170621T111222_T30UVU,4660.931543299468,19.64296081277214,5143.3462747943895,4090.0895016932755,4573.576197387518,4408.466981132075,4675.029511369135,4732.717343976778,5365.442428640542,5825.572327044024,5544.2648766328,6090.080551523947,1666.0904692791482,0.0,0.0,1024.0,2017-06-21,PPH,2913870
20170624T112111_20170624T112112_T30TVT,1227.8357522980164,10.046806966618286,1110.8145863570392,477.457184325109,916.0441461054669,752.7161344944365,510.57607643928395,785.6597726173198,1875.7123850991775,2383.4086840832124,2533.4573052733435,2657.7907595549113,586.8809869375907,0.0,0.0,0.0,2017-06-24,PPH,2913870
20170624T112111_20170624T112112_T30UVU,1227.018384131592,10.046806966618286,1110.7208514755687,477.55442670537013,916.0133043057572,752.6764634736334,510.544267053701,785.6567489114657,1875.4247701983554,2383.2464925012086,2532.9911707789065,2658.246976294147,585.5626511852927,0.0,0.0,0.0,2017-06-24,PPH,2913870
20170629T112119_20170629T112330_T30TVT,1364.5647073052735,9.241049830672473,936.4694000967585,474.8434929850026,1121.3356313497825,907.2960812772134,680.5360425737788,841.0095549104983,1674.9629898403487,2144.430091920658,2069.4104983067245,2351.710691823899,458.8485728108369,0.0,0.0,0.0,2017-06-29,PPH,2913870
20170629T112119_20170629T112330_T30UVU,1365.0163280116114,9.241049830672473,936.5820029027575,474.8951378809871,1121.2377842283506,907.1498548621191,680.7935413642964,840.8993710691826,1675.2785437832608,2144.0666424770197,2069.382075471698,2351.8385341074027,458.3101112723753,0.0,0.0,0.0,2017-06-29,PPH,2913870
20170701T111051_20170701T111746_T30TVT,1762.660619254959,11.406144170295116,1468.607885824867,862.8243831640058,1335.3513546202225,1124.179124334785,918.0261248185776,1125.146468311563,2120.1677552007736,2580.9138848572807,2486.582002902758,2821.5890179003395,714.0079825834546,0.0,0.0,0.0,2017-07-01,PPH,2913870
20170701T111051_20170701T111746_T30UVU,1762.4426705370104,11.406144170295116,1468.4898403483307,862.8353894533138,1335.3272859216252,1124.179124334785,918.085389453314,1125.1469521044996,2120.2630624092885,2581.015602322206,2486.5327769714563,2821.607764876633,713.9117077890666,0.0,0.0,0.0,2017-07-01,PPH,2913870
20170704T112111_20170704T112431_T30TVT,1230.8040638606683,137.39090469279157,1363.251088534108,701.5942186744072,1003.1378809869377,872.5102805999032,678.0378567972906,944.5644654088051,2057.357039187227,2623.852322206096,2533.4963715529752,2935.6774310595065,703.130503144654,0.0,0.0,2048.0,2017-07-04,PPH,2913870
20170704T112111_20170704T112431_T30UVU,1230.708272859217,137.48669569424294,1363.2799951620711,701.5099177552006,1003.1422351233673,872.4718190614418,677.9800435413641,944.5957910014514,2057.244799225931,2623.7710449927445,2533.345670053217,2935.5257619738754,703.130503144654,0.0,0.0,2048.0,2017-07-04,PPH,2913870
20170706T110619_20170706T110942_T30TVT,1637.427672955975,10.254112239961296,2061.7493952588297,1044.866956942429,1313.7348814707311,1169.0002418964682,979.8111998064832,1261.9804063860665,2648.679487179487,3384.05297532656,3319.2404450895024,3828.208030962749,691.1536042573778,0.0,0.0,0.0,2017-07-06,PPH,2913870
20170706T110619_20170706T110942_T30UVU,1638.0388243831642,10.254112239961296,2061.593855829705,1044.6975084663763,1313.7437106918244,1169.0693033381713,979.8953797774557,1261.9152152878562,2648.724358974359,3384.2264150943397,3319.2954765360423,3828.0510401548145,691.2671746492501,0.0,0.0,0.0,2017-07-06,PPH,2913870
20170709T112119_20170709T112113_T30TVT,5290.107281083697,312.13376874697633,4093.6894049346874,2902.265239477503,4779.737542331882,4658.4366231253025,4949.508587324626,5108.60655539429,5478.655055636189,5775.689283986456,5396.841678761491,5987.349661344943,3490.0141509433965,0.0,0.0,1024.0,2017-07-09,PPH,2913870
20170709T112119_20170709T112113_T30UVU,5289.482825350749,312.13376874697633,4093.626028059991,2902.134857281084,4779.6470730527335,4658.29075955491,4949.416666666667,5108.15312046444,5478.245162070634,5775.637276245768,5396.713594581519,5987.293541364295,3490.058901790034,0.0,0.0,1024.0,2017-07-09,PPH,2913870
20170711T110651_20170711T111223_T30TVT,7505.207305273343,986.1952104499276,3008.6736816642483,2948.703313981616,7172.047290759557,6741.672955974844,7055.117319787133,7025.427793904211,7304.876269956459,7621.488509917756,7189.213957426221,7762.72145621674,4187.471577164975,0.0,0.0,1024.0,2017-07-11,PPH,2913870
20170711T110651_20170711T111223_T30UVU,7505.676100628931,986.2039187227867,3008.698234155782,2948.791969037252,7172.094823415579,6741.615142718917,7055.080672472182,7025.372399612967,7305.013546202226,7621.4741170778925,7189.268867924527,7762.721940009676,4187.379293662315,0.0,0.0,1024.0,2017-07-11,PPH,2913870
20170714T112111_20170714T112114_T30TVT,6073.235002418965,32.45803096274795,5758.453434929849,4705.307934204161,6025.768384131593,5813.681543299468,6246.007861635222,6395.2296806966615,6792.905660377359,7146.639574262217,6871.395742622161,7317.978834059022,3154.1854136429606,0.0,0.0,1024.0,2017-07-14,PPH,2913870
20170714T112111_20170714T112114_T30UVU,6074.119859700049,32.45803096274795,5758.400943396227,4705.230285437832,6025.808780841801,5813.735486211902,6246.076802128691,6394.927672955975,6792.7279874213855,7146.800798258346,6871.331156265122,7317.878084179971,3154.26656990808,0.0,0.0,1024.0,2017-07-14,PPH,2913870
20170716T110649_20170716T111603_T30TVT,2922.2265360425745,14.559264634736337,2962.2447992259304,2384.1611030478957,2727.642356071601,2447.3408321238503,2374.5786163522016,2423.2030720851476,3117.2882196419932,3658.490445089503,3523.9204160619242,3889.621311078858,738.644412191582,0.0,0.0,952.0425737784228,2017-07-16,PPH,2913870
20170716T110649_20170716T111603_T30UVU,2920.633164005805,14.559264634736337,2961.4029995162077,2383.059869375907,2727.6634010643447,2446.843251088534,2374.1326802128688,2422.7791485244315,3117.0226173197866,3657.489235607161,3523.8188195452344,3888.904088050314,737.574625060474,0.0,0.0,952.0425737784228,2017-07-16,PPH,2913870
20170719T112119_20170719T112511_T30TVT,4213.618045476536,105.80031446540882,3122.7960812772135,2437.9273101112735,3631.926342525399,3371.7912433478473,3462.611877116594,3492.365868408321,4011.5305999032416,4504.736574746008,4026.1058297048867,4731.644170295115,1303.632680212869,0.0,0.0,1024.0,2017-07-19,PPH,2913870
20170719T112119_20170719T112511_T30UVU,4215.582244799226,105.80563618771166,3122.45198355104,2437.611756168361,3631.9591194968557,3371.923318819546,3462.697387518143,3492.1418722786634,4011.120827285921,4504.107522980165,4025.9202951136913,4731.159772617321,1303.6070391872277,0.0,0.0,1024.0,2017-07-19,PPH,2913870
20170721T110621_20170721T110758_T30TVT,7209.9338413159185,566.2502418964683,6060.884736332849,4812.181906144169,7030.405539429125,6604.408925979681,7006.991291727143,7120.631954523464,7369.547411707788,7620.578979196904,7440.342767295601,7740.209482341558,4619.638122883406,0.0,0.0,1024.0,2017-07-21,PPH,2913870
20170721T110621_20170721T110758_T30UVU,7209.5504354136465,566.2502418964683,6060.730527334301,4812.2206095791,7030.513425253991,6604.429245283019,7007.032776971458,7120.754475084664,7369.422714078376,7620.537010159652,7440.535558780844,7740.195936139334,4620.284712143203,0.0,0.0,1024.0,2017-07-21,PPH,2913870
20170724T112121_20170724T112433_T30TVT,2233.2613691340102,11.38534107402032,2053.926826318336,1438.7062167392353,2054.5289066279634,1824.6738026124817,1713.0966376390902,1828.5593855829702,2496.220488630866,2879.571359458151,2746.552612481858,3049.9759313014033,783.895258829221,0.0,0.0,877.7319787131108,2017-07-24,PPH,2913870
20170724T112121_20170724T112433_T30UVU,2233.2838655055643,11.38534107402032,2053.9817368166428,1438.7341557813252,2054.473149492017,1824.5499516207065,1713.0939767779387,1828.4830672472183,2496.393444605709,2879.393444605708,2746.4977019835505,3050.3332123850982,785.2699564586356,0.0,0.0,877.7319787131108,2017-07-24,PPH,2913870
20170726T110619_20170726T111744_T30TVT,6915.357764876634,32.29148524431543,4598.652636671504,2712.7922109337214,6715.392114175133,6291.373971940011,6543.796565070149,6254.272375423318,6524.246976294147,7039.458756652154,6464.586357039189,7214.151306240932,1650.374455732946,0.0,0.0,1024.0,2017-07-26,PPH,2913870
20170726T110619_20170726T111744_T30UVU,6915.571601354621,32.29148524431543,4598.63618771166,2712.805152394776,6715.4609337203665,6291.292089985486,6543.807208514754,6254.279027576197,6524.263304305759,7039.506531204645,6464.576681180455,7214.149250120949,1650.72206095791,0.0,0.0,1024.0,2017-07-26,PPH,2913870
20170729T112119_20170729T112341_T30TVT,5585.279027576196,14.77092404450895,4713.264513788098,3255.7954765360428,5284.025157232704,5039.877963231738,5334.305152394777,5146.987542331882,5608.913159167879,6214.341194968552,5589.066158684083,6438.759917755201,1024.6476777939044,0.0,0.0,1024.0,2017-07-29,PPH,2913870
20170729T112119_20170729T112341_T30UVU,5584.784954039673,14.77092404450895,4713.341557813255,3255.757014997581,5283.928640541849,5040.07970488631,5334.017053701016,5146.703918722787,5608.770803096278,6214.376269956458,5588.893565553943,6438.669085631351,1024.4873004354138,0.0,0.0,1024.0,2017-07-29,PPH,2913870
20170731T110651_20170731T111220_T30TVT,1625.2069424286408,206.41811804547655,1534.3398645379773,904.9922593130141,1306.1246976294144,1114.6185292694722,923.7052491533623,1134.8572810836963,2054.5570875665217,2475.3928398645376,2411.7993468795353,2690.4019109820997,870.9050556361881,0.0,0.0,2048.0,2017-07-31,PPH,2913870
20170731T110651_20170731T111220_T30UVU,1624.9413401064346,206.41811804547655,1534.0971214320266,905.0781325592644,1306.0899854862114,1114.5462022254471,923.6878326076437,1134.9685534591194,2054.8333333333335,2474.973633284954,2411.4922593130136,2690.5395500725685,872.0660377358495,0.0,0.0,2048.0,2017-07-31,PPH,2913870
20170803T112121_20170803T112115_T30TVT,3576.3236574746015,104.6060716013546,3016.5501935171746,2410.893807450411,3227.28289791969,2989.3275278180936,3010.652515723271,3158.091315916788,3854.9671020803094,4306.175616835994,3986.0209240445092,4512.973391388484,1739.5117319787137,0.0,0.0,1024.0,2017-08-03,PPH,2913870
20170803T112121_20170803T112115_T30UVU,3576.720609579101,104.6060716013546,3016.5001209482343,2410.8437348814705,3227.262941461054,2989.3284954039664,3010.7035558780844,3158.1987179487182,3854.978592162554,4306.228108369617,3986.065553942912,4512.9609337203665,1739.8466376390902,0.0,0.0,1024.0,2017-08-03,PPH,2913870
20170805T110649_20170805T111706_T30TVT,1408.8528059990329,16.975326560232226,1321.2074262215774,733.3805031446542,1040.5165699080794,850.7828979196903,666.2750362844703,849.137518142235,1674.0598693759068,2066.6664247701983,1990.3413159167876,2251.902152878569,660.0599903241414,0.0,0.0,0.0,2017-08-05,PPH,2913870
20170805T110649_20170805T111706_T30UVU,1408.7842283502666,16.975326560232226,1320.9536768263183,733.284107402032,1040.4645621673924,850.7916061925496,666.1869859700049,849.2801161103047,1673.7760038703436,2067.022254475084,1990.4169085631352,2252.0876874697638,660.0605950653121,0.0,0.0,0.0,2017-08-05,PPH,2913870
20170808T112109_20170808T112510_T30TVT,4873.737663280117,109.96504596032898,4273.002177068213,3105.546565070151,4881.081519109821,4601.984881470729,4816.633405902272,4943.368892114177,5416.262457668117,5769.524673439768,5640.996855345912,5954.792573778423,2753.9940735365262,0.0,0.0,1024.0,2017-08-08,PPH,2913870
20170808T112109_20170808T112510_T30UVU,4871.936139332366,109.96504596032898,4272.910861151427,3105.5778906627966,4881.03725205612,4602.105829704885,4816.775399129171,4943.198113207547,5416.284591194968,5769.420174165458,5641.095186260283,5954.692912433479,2754.301282051282,0.0,0.0,1024.0,2017-08-08,PPH,2913870
20170813T112121_20170813T112433_T30TVT,1621.9205370101597,15.00120948234156,2578.6100628930817,1578.960328979197,1431.486211901306,1337.0210449927433,1237.493226898887,1564.1271165940984,2791.0898645379775,3418.8352685050804,3395.1165940977253,3788.4125544267054,1251.8789308176104,0.0,0.0,0.0,2017-08-13,PPH,2913870
20170813T112121_20170813T112433_T30UVU,1621.1982341557812,15.00120948234156,2578.730648282535,1579.3976777939044,1431.4576681180454,1336.9968553459125,1237.4575471698113,1564.2737058538949,2791.083575229802,3418.441944847605,3395.1584421867433,3788.3703434929857,1251.9778664731498,0.0,0.0,0.0,2017-08-13,PPH,2913870
20170815T110619_20170815T110935_T30TVT,1413.4519835510398,14.831761006289305,2447.050677310112,1258.8522012578615,1114.0493468795355,987.0448717948716,848.9773826802128,1171.4801644895983,2429.0240686985967,3076.987300435413,3065.2605224963722,3565.834784712143,817.9290033865503,0.0,0.0,0.0,2017-08-15,PPH,2913870
20170815T110619_20170815T110935_T30UVU,1412.8749395258826,14.831761006289305,2446.2905176584427,1258.5295113691338,1114.1733188195453,986.7544750846636,848.5811562651185,1171.1998064828254,2428.4360183841322,3077.305999032415,3065.002177068216,3565.61961780358,818.2743105950652,0.0,0.0,0.0,2017-08-15,PPH,2913870
20170818T112109_20170818T112110_T30TVT,1268.723270440252,14.14876632801161,1771.5341074020323,1012.9808901790034,1012.5269714562168,889.9072327044025,777.5429366231255,1013.2179487179487,1865.1399371069176,2322.5798258345435,2322.474479922593,2623.09603289792,689.8986453797775,0.0,0.0,0.0,2017-08-18,PPH,2913870
20170818T112109_20170818T112110_T30UVU,1268.493468795356,14.14876632801161,1772.0284228350265,1013.1243347847121,1012.6664247701982,890.0252781809386,777.7727382680215,1013.2256894049349,1864.8287373004348,2321.9683115626526,2322.335510401548,2623.1799709724237,690.6347363328497,0.0,0.0,0.0,2017-08-18,PPH,2913870
20170820T110651_20170820T111220_T30TVT,3091.936623125302,67.22000483792937,2963.744315432994,2078.6005079825836,2808.284833091438,2635.8186985970005,2622.1406627963242,2751.7262941461067,3471.4629898403477,3901.437832607644,3660.565312046444,4144.78580067731,1074.3426463473631,0.0,0.0,1024.0,2017-08-20,PPH,2913870
20170820T110651_20170820T111220_T30UVU,3092.904329946783,67.22000483792937,2963.660861151427,2078.566279632317,2808.445210449928,2635.8736090953075,2622.1629172714083,2751.6370343492995,3471.3820754716976,3901.384252539913,3660.593372036768,4144.692428640542,1074.500967585873,0.0,0.0,1024.0,2017-08-20,PPH,2913870
20170823T112111_20170823T112114_T30TVT,1704.835873246251,205.442549588776,1782.8558297048858,1079.8830430575715,1441.4793178519594,1259.9845186260277,1141.514634736333,1329.420053217223,2043.19557329463,2419.0858732462507,2401.8341799709724,2644.1675133043054,838.8925979680696,0.0,0.0,2048.0,2017-08-23,PPH,2913870
20170823T112111_20170823T112114_T30UVU,1704.7149250120951,205.442549588776,1783.156507014997,1080.033381712627,1441.365384615385,1259.9495645863567,1141.555999032414,1329.5930091920657,2043.20137880987,2419.164610546686,2401.7824141267542,2644.5133043057567,839.5368892114176,0.0,0.0,2048.0,2017-08-23,PPH,2913870
20170825T110649_20170825T111247_T30TVT,1495.1231253023705,65.9297290759555,2382.2116594097733,1268.1249395258833,1239.6546927914853,1080.6698113207542,947.2312530237059,1167.212022254475,2124.158442186744,2667.0355587808426,2624.746371552975,3073.6998064828254,610.6868650217708,0.0,0.0,0.0,2017-08-25,PPH,2913870
20170825T110649_20170825T111247_T30UVU,1495.1231253023705,65.9297290759555,2382.518988872763,1267.646468311563,1239.6074020319306,1080.675012094823,947.038824383164,1166.9760522496372,2124.1052249637155,2666.6817851959368,2624.4275520077413,3073.5942186744082,610.7017416545721,0.0,0.0,0.0,2017-08-25,PPH,2913870
20170830T110621_20170830T110910_T30TVT,8485.925133043058,1195.1161103047896,1582.2140783744558,1771.8397435897436,8308.356192549589,7821.598451862604,8195.59954039671,8294.604378326077,8389.295718432511,8513.358248669569,8282.54221093372,8490.528059990325,5630.526366715048,0.0,0.0,1024.0,2017-08-30,PPH,2913870
20170830T110621_20170830T110910_T30UVU,8485.925133043058,1195.1161103047896,1582.1875907111757,1771.8397435897436,8308.250846637638,7821.6225205612,8195.601596516692,8294.608732462506,8389.201620706337,8513.372157716496,8282.493952588291,8490.486211901309,5630.526366715048,0.0,0.0,1024.0,2017-08-30,PPH,2913870
20170902T112111_20170902T112431_T30TVT,1815.6782776971454,459.9194484760522,2022.1596516690854,1346.7916061925498,1555.838292210934,1382.6462264150946,1325.062651185293,1560.4685534591197,2320.448113207547,2716.7715287856813,2704.7096032897916,3009.1115142718913,1325.166303821964,0.0,0.0,2048.0,2017-09-02,PPH,2913870
20170902T112111_20170902T112431_T30UVU,1815.5160861151426,459.9194484760522,2022.327164973391,1346.8391388485732,1555.7809627479442,1382.74068698597,1325.1392114175135,1560.4251330430573,2320.3468795355584,2716.6649733913896,2704.6373971940006,3009.0263667150457,1324.4437590711177,0.0,0.0,2048.0,2017-09-02,PPH,2913870
20170907T112109_20170907T112106_T30TVT,6369.136066763424,434.5152394775036,3817.8355104015477,2697.210087082729,6270.369496855346,5950.935050798257,6309.435413642963,6242.9412191582005,6437.941340106433,6759.374455732946,6402.101112723753,6918.05696661829,2588.868408321238,0.0,0.0,1024.0,2017-09-07,PPH,2913870
20170907T112109_20170907T112106_T30UVU,6369.300798258345,434.5152394775036,3817.798016448959,2697.238026124819,6270.430938558298,5950.936381228835,6309.357885824869,6242.825229801644,6438.022375423318,6759.306240928882,6402.071238509916,6918.191461054671,2588.868408321238,0.0,0.0,1024.0,2017-09-07,PPH,2913870
20170909T110651_20170909T111217_T30TVT,6270.945573294632,94.17501209482339,3354.23923560716,2265.632801161102,5876.976294146106,5442.709724238028,5714.077527818095,5811.611514271892,5942.037977745526,6093.760764392839,5800.125544267052,6123.718916303822,3281.222423802613,0.0,0.0,1024.0,2017-09-09,PPH,2913870
20170909T110651_20170909T111217_T30UVU,6271.106434446057,94.1095791001451,3354.4096516690865,2265.3780841799708,5876.880382196419,5442.4864537977755,5713.85679729076,5811.697145621675,5942.285437832609,6093.364054184809,5800.033744557329,6123.18650217707,3280.86816642477,0.0,0.0,1024.0,2017-09-09,PPH,2913870
20170912T112111_20170912T112111_T30TVT,2156.061925495888,411.9652878567972,1900.0149975810355,1277.4858490566037,1864.8401064344462,1663.2779390420906,1557.842283502661,1794.6490082244793,2556.2739477503633,2918.4219883889705,2841.438558297049,3166.4326318335757,1332.9764150943395,0.0,0.0,2048.0,2017-09-12,PPH,2913870
20170912T112111_20170912T112111_T30UVU,2155.87893081761,412.12747943880015,1900.007740686986,1277.4521044992744,1864.8257135945814,1663.175858732463,1557.8595791001453,1794.711659409772,2556.2340348330913,2918.4322689888736,2841.486816642477,3166.3956216739234,1332.9764150943395,0.0,0.0,2048.0,2017-09-12,PPH,2913870
20170914T110639_20170914T111307_T30TVT,1406.3404692791485,15.79100145137881,911.4881470730528,448.9796806966618,1046.9646831156267,782.0016932752783,583.9684325108855,700.523222060958,1185.3120464441222,1420.6255442670533,1345.4523463957426,1553.991291727141,425.6617077890663,0.0,0.0,0.0,2017-09-14,PPH,2913870
20170914T110639_20170914T111307_T30UVU,1406.6220367682633,15.79100145137881,911.3665940977263,449.03688921141736,1046.8860667634253,782.1371552975328,583.8807450411224,700.5107643928397,1185.2232704402516,1420.5991775520076,1345.6941219158198,1554.0361635220127,424.84591194968544,0.0,0.0,0.0,2017-09-14,PPH,2913870
20170917T112059_20170917T112616_T30TVT,8523.517053701014,56.504354136429605,5535.128930817611,3559.890783744557,8663.80152394775,8359.270440251572,9111.991533623612,9226.253870343491,9417.243468795356,9694.769230769229,9449.600387034352,9888.582002902758,4360.362481857765,0.0,0.0,1024.0,2017-09-17,PPH,2913870
20170917T112059_20170917T112616_T30UVU,8523.22762457668,56.38388969521045,5534.68069666183,3559.4080793420417,8663.795718432513,8359.099056603773,9111.779148524434,9225.979559748426,9416.825229801643,9694.62312530237,9449.559506531206,9888.038582486697,4359.905176584422,0.0,0.0,1024.0,2017-09-17,PPH,2913870
20170919T110721_20170919T110917_T30TVT,1795.7793904208997,120.95670053217225,2027.3142235123369,1166.1410256410254,1445.8324866956943,1248.6047411707793,1058.3168843734882,1329.54366231253,2278.683841315916,2703.592525399128,2591.934446057088,3018.2025882922107,750.6239719400097,0.0,0.0,2048.0,2017-09-19,PPH,2913870
20170919T110721_20170919T110917_T30UVU,1795.9977019835512,120.95670053217225,2027.6920657958399,1165.6123609095307,1445.789429124335,1248.4637155297532,1058.6092162554428,1329.2354862119012,2278.3089017900334,2703.4182389937114,2591.8515965166916,3017.9453313981608,750.6827527818095,0.0,0.0,2048.0,2017-09-19,PPH,2913870
20170922T112111_20170922T112655_T30TVT,1503.393565553943,98.6751330430576,1997.4841557813265,1248.587566521529,1232.1549346879535,1080.3928398645378,936.2995887760038,1245.7970488630872,2231.235607160136,2685.234760522497,2647.649733913885,2975.311804547653,946.2275036284469,0.0,0.0,0.0,2017-09-22,PPH,2913870
20170922T112111_20170922T112655_T30UVU,1503.119980648283,98.6751330430576,1997.8311562651195,1248.6438074504113,1232.1274794388003,1080.196661828737,936.3560716013546,1245.8708272859221,2231.237542331882,2685.1064344460583,2647.5260038703436,2975.0813981615865,946.4798016448959,0.0,0.0,0.0,2017-09-22,PPH,2913870
20170924T110749_20170924T111106_T30TVT,8421.52128688921,454.3659893565554,2856.606071601355,1770.4396468311566,8217.348451862603,7672.597363328497,8083.921383647797,7809.873004354137,7989.618529269474,8474.701015965164,7831.101717464926,8593.938074504113,2842.6728350266085,0.0,0.0,1024.0,2017-09-24,PPH,2913870
20170924T110749_20170924T111106_T30UVU,8421.74213836478,454.3659893565554,2856.616594097726,1770.4396468311566,8217.37687469763,7672.524552491534,8083.92464925012,7809.871069182391,7989.578132559266,8474.646589259793,7831.216860183842,8593.933357522981,2842.6675133043054,0.0,0.0,1024.0,2017-09-24,PPH,2913870
20170927T112059_20170927T112058_T30TVT,5448.703434929852,421.19388001935175,2966.948959845187,1886.4880261248188,5191.051886792452,4867.298016448961,5083.5111272375425,4935.003628447024,5225.228592162554,5636.383526850509,5144.010280599905,5803.302854378327,1575.9858490566037,0.0,0.0,1024.0,2017-09-27,PPH,2913870
20170927T112059_20170927T112058_T30UVU,5448.717948717951,421.1904934687954,2966.9876632801165,1886.4620222544754,5191.062530237057,4867.317247218192,5083.55152394775,4935.047532656022,5225.243468795357,5636.529995162072,5143.979075955492,5803.302854378327,1575.787373004354,0.0,0.0,1024.0,2017-09-27,PPH,2913870
20170929T110841_20170929T111602_T30TVT,5573.107039187228,1654.4788340590233,2475.646589259797,2418.5570875665207,5343.507135945814,4946.237421383647,5108.222544750846,5187.884857281085,5421.609458151912,5619.9358974359,5445.834542815674,5686.649250120947,3615.9198113207553,0.0,0.0,1024.0,2017-09-29,PPH,2913870
20170929T110841_20170929T111602_T30UVU,5573.8490566037735,1654.4788340590233,2475.677431059507,2418.5570875665207,5343.547653604257,4946.268263183357,5108.230769230769,5187.8646589259815,5421.629535558782,5619.847847121435,5445.760764392838,5686.5722060957905,3615.9075955491053,0.0,0.0,1024.0,2017-09-29,PPH,2913870
20171002T112111_20171002T112230_T30TVT,3495.9992743105945,180.88243831640057,2822.07595549105,2191.556482825351,3329.359458151911,3005.7891872278665,2980.6823899371066,2931.963715529754,3290.0937348814728,3572.405902273826,3316.1323173681662,3717.5360425737786,1026.653725205612,0.0,0.0,1024.0,2017-10-02,PPH,2913870
20171002T112111_20171002T112230_T30UVU,3496.5507982583454,180.88243831640057,2822.0899854862128,2191.4917755200777,3329.411465892598,3005.7772133526855,2980.6702951136913,2932.0283018867935,3290.062409288826,3572.328979196903,3316.113570391872,3717.407837445573,1026.7500000000002,0.0,0.0,1024.0,2017-10-02,PPH,2913870
20171004T110859_20171004T110858_T30TVT,,,,,,,,,,,,,,0.0,0.0,0.0,2017-10-04,PPH,2913870
20171004T110859_20171004T110858_T30UVU,1317.2060957910014,16.031688437348812,1689.4790759554912,799.1468311562649,973.8382922109338,833.5315674891148,549.0575713594583,909.1848089017905,2167.851354620223,2656.0223754233193,2676.5377358490578,2999.7916061925503,989.9651669085631,0.0,0.0,0.0,2017-10-04,PPH,2913870
20171007T112059_20171007T112058_T30TVT,1494.6292936623129,11.759071117561689,2187.6226415094343,1327.4406144170296,1315.9569424286408,1202.8831640058054,988.1477987421383,1327.5120948234157,2492.7544750846637,3011.825955491051,2998.262578616352,3359.1003870343498,726.2157716497338,0.0,0.0,0.0,2017-10-07,PPH,2913870
20171007T112059_20171007T112058_T30UVU,1494.261973875182,11.759071117561689,2187.082970488632,1327.024794388002,1315.7520561199808,1202.7791485244313,987.9882680212869,1327.3051523947752,2492.51221577165,3012.248306724722,2997.8663522012575,3358.746008708273,726.4109820996613,0.0,0.0,0.0,2017-10-07,PPH,2913870
20171009T110951_20171009T111500_T30TVT,5153.881107885826,16.0104015481374,3649.180091920659,2372.405902273827,4861.909530720852,4526.739114658925,4707.358369617802,4674.7187953555895,5020.50084663764,5309.111877116595,4882.9143686502175,5470.527576197387,1299.920899854862,0.0,0.0,1024.0,2017-10-09,PPH,2913870
20171009T110951_20171009T111500_T30UVU,5155.9949201741665,16.0104015481374,3649.0247943880026,2372.213352685051,4861.954281567489,4526.877358490566,4707.431543299466,4674.564102564104,5020.41618287373,5309.115505563618,4882.863328495403,5470.482583454283,1299.458151910982,0.0,0.0,1024.0,2017-10-09,PPH,2913870
20171019T111051_20171019T111235_T30TVT,2749.066158684083,175.4577890662797,1145.7007740686988,991.5296323173683,2469.8805031446545,2174.370222544752,2087.268988872763,2199.0927672955972,2611.184083212385,2784.7820512820517,2701.5453555878075,2883.934325108854,1420.7456458635702,0.0,0.0,2048.0,2017-10-19,PPH,2913870
20171019T111051_20171019T111235_T30UVU,2749.542936623125,175.4577890662797,1145.6699322689892,991.5368892114178,2469.9060232220613,2174.427068214805,2087.3306724721824,2199.0980890179003,2611.181664247702,2784.750241896468,2701.4871794871783,2883.954644412192,1421.1722302854375,0.0,0.0,2048.0,2017-10-19,PPH,2913870
20171022T112121_20171022T112118_T30TVT,1503.2438316400583,13.068577648766324,1570.411707789066,678.9804063860668,1141.3263183357521,931.6412675374938,583.0927672955976,985.450895016933,2558.602201257862,3189.2093613933234,3093.2185534591185,3551.304547653604,781.4250120948234,0.0,0.0,0.0,2017-10-22,PPH,2913870
20171022T112121_20171022T112118_T30UVU,1502.4471456216738,13.068577648766324,1570.5602322206094,678.9908079342042,1141.3186985970003,931.4819787131108,583.1323173681666,985.48427672956,2558.950169327529,3189.4163038219644,3093.177068214804,3551.028664731495,782.5963957426225,0.0,0.0,0.0,2017-10-22,PPH,2913870
20171024T111109_20171024T111311_T30TVT,2684.9454523463965,310.9609337203677,2208.7784228350265,1813.7319787131107,2255.0875665215276,1975.1231253023707,1845.571843251088,1983.4824625060476,2549.6464683115637,2858.1330430575717,2666.3474842767296,3027.2323415578135,979.8350266086117,0.0,0.0,2048.0,2017-10-24,PPH,2913870
20171024T111109_20171024T111311_T30UVU,2684.0241896468315,310.9609337203677,2208.7143202709244,1813.8209966134493,2255.1712626995636,1975.112481857765,1845.4453313981614,1983.424649250121,2549.740807934205,2857.9700048379295,2666.3033381712626,3027.3422835026618,979.4939525882922,0.0,0.0,2048.0,2017-10-24,PPH,2913870
20171027T112139_20171027T112551_T30TVT,3142.756894049347,95.04813739719398,3022.116352201257,2609.290638606676,2862.21419932269,2561.7235123367195,2518.11175616836,2590.6608611514275,3088.4977019835515,3424.9720609579113,3213.9159409772633,3611.9817368166437,889.1923076923078,0.0,0.0,1024.0,2017-10-27,PPH,2913870
20171027T112139_20171027T112551_T30UVU,3144.214562167391,95.04813739719398,3022.2867682631827,2609.3552249637155,2862.21419932269,2561.807692307692,2518.18045476536,2590.8494194484774,3088.5611998064824,3425.335631349784,3214.161949685536,3612.3522012578615,889.1163522012579,0.0,0.0,1024.0,2017-10-27,PPH,2913870
20171029T111201_20171029T111156_T30TVT,6761.957668118047,24.218432510885343,4356.514997581034,2830.230769230769,6552.640058055153,6067.140299951619,6437.7385099177545,6489.1005079825845,6674.4154571843255,6885.998911465893,6557.59337203677,6979.928156748909,2680.747943880019,0.0,0.0,1024.0,2017-10-29,PPH,2913870
20171029T111201_20171029T111156_T30UVU,6762.825834542816,24.218432510885343,4356.51862602806,2830.324987905177,6552.582486695694,6067.272496371552,6437.750725689404,6488.924165457188,6674.550314465409,6885.603168843735,6557.67077890663,6979.58297048863,2680.7675374939517,0.0,0.0,1024.0,2017-10-29,PPH,2913870
20171101T112221_20171101T112217_T30TVT,2923.9208998548615,1111.757740686986,2089.0211659409774,1678.870585389454,2541.717343976778,2271.772617319787,2174.3577648766322,2473.8693759071107,3305.5142718916286,3656.2531446540884,3541.8606676342533,3862.95198355104,2258.9765360425736,0.0,0.0,1024.0,2017-11-01,PPH,2913870
20171101T112221_20171101T112217_T30UVU,2923.9146105466857,1111.7481857764878,2088.972423802613,1678.8089017900345,2541.7507256894055,2271.8178519593607,2174.3577648766322,2473.8491775520074,3305.3530478955,3656.3104741170773,3541.757498790518,3862.9886308659898,2258.976052249637,0.0,0.0,1024.0,2017-11-01,PPH,2913870
20171103T111209_20171103T111458_T30TVT,1997.3142235123366,171.2137155297533,1965.4036042573778,1272.2011369134011,1488.6221577164974,1221.5598693759064,969.082486695694,1304.5741412675375,2564.491896468312,3162.2054910498314,2867.7135945815194,3510.2880986937594,833.9918964683117,0.0,0.0,2048.0,2017-11-03,PPH,2913870
20171103T111209_20171103T111458_T30UVU,1996.5603531688444,171.2137155297533,1965.482583454282,1272.2664489598453,1488.5153604257378,1221.5445089501684,968.9915336236089,1304.708877600387,2564.3467585873245,3161.7439525882933,2867.4546444121916,3509.961780358007,833.9466618287377,0.0,0.0,2048.0,2017-11-03,PPH,2913870
20171106T112229_20171106T112232_T30TVT,1462.4598451862607,10.84760522496372,1442.475084663764,724.8336961780359,1096.027334300919,913.4569424286409,591.1440493468796,965.5162070633771,2361.826197387518,2974.5345911949676,2923.700532172231,3341.140662796324,724.7415336236091,0.0,0.0,0.0,2017-11-06,PPH,2913870
20171106T112229_20171106T112232_T30UVU,1462.4598451862607,10.84760522496372,1442.5064102564104,725.081519109821,1096.1188921141747,913.5518867924533,591.2005321722304,965.5908321238512,2362.1246976294146,2974.8345428156745,2924.2308901790025,3341.9346879535565,725.2694726656994,0.0,0.0,0.0,2017-11-06,PPH,2913870
20171108T111251_20171108T111250_T30TVT,1542.3134978229316,14.666908563134983,1465.7518142235124,658.517779390421,1117.6257861635222,898.8906627963235,557.4864537977745,966.1314707305273,2533.797774552491,3086.9124334784706,3022.833575229802,3423.395016932753,985.8826802128689,0.0,0.0,0.0,2017-11-08,PPH,2913870
20171108T111251_20171108T111250_T30UVU,1542.1295355587804,14.661586840832127,1465.8901790033863,658.5341074020322,1117.5637397194005,898.8935655539432,557.4700048379294,966.1162312530239,2533.247943880019,3086.8613933236566,3023.7393565553944,3422.309869375907,985.2186744073538,0.0,0.0,0.0,2017-11-08,PPH,2913870
20171111T112311_20171111T112534_T30TVT,6202.305515239478,49.16122399612968,4185.625060474117,2728.9095307208518,5994.735486211901,5583.181059506532,6012.304184808903,5873.455249153361,6171.425616835993,6577.158925979682,5878.861272375422,6802.290033865507,1505.716497339139,0.0,0.0,1024.0,2017-11-11,PPH,2913870
20171111T112311_20171111T112534_T30UVU,6203.205007256895,49.16122399612968,4185.478471214322,2728.947508466377,5994.788582486695,5583.1612239961305,6012.40832123851,5873.484034833091,6171.443759071118,6577.0475326560245,5878.839985486211,6802.116956942429,1505.8030962747948,0.0,0.0,1024.0,2017-11-11,PPH,2913870
20171113T111309_20171113T111303_T30TVT,1552.2727382680214,14.814102564102566,1501.983913884858,676.3678035800675,1144.2179487179487,925.9300919206581,566.4454523463957,949.3155539429122,2392.470972423803,2996.2069424286406,2963.1014755684564,3361.821480406387,957.9788340590229,0.0,0.0,0.0,2017-11-13,PPH,2913870
20171113T111309_20171113T111303_T30UVU,1552.2727382680214,14.814102564102566,1502.009675858733,676.5850266086115,1144.2738268021287,925.8998548621191,566.5397919690372,949.2192791485244,2391.4726656990815,2996.2264150943392,2963.4587566521527,3362.6254233188197,958.3473633284956,0.0,0.0,0.0,2017-11-13,PPH,2913870
20171116T112319_20171116T112715_T30TVT,4466.402878567973,219.50943396226413,3097.753386550557,2386.5452346395746,4342.497339138849,3897.1341315916793,4027.753144654089,4107.742501209484,4272.66993226899,4400.970609579102,4364.268626028061,4491.7342767295595,2426.786042573777,0.0,0.0,1024.0,2017-11-16,PPH,2913870
20171116T112319_20171116T112715_T30UVU,4465.876390904691,219.60522496371547,3097.7750362844704,2386.5434204160624,4342.506894049347,3897.12832607644,4027.7767295597505,4107.825834542816,4272.691098209966,4401.024068698598,4364.369738751814,4491.785437832607,2428.549467827769,0.0,0.0,1024.0,2017-11-16,PPH,2913870
20171118T111341_20171118T111633_T30TVT,1939.1301402999516,208.17307692307688,1532.8669569424287,827.7932994678281,1518.1127237542332,1253.7631833575233,965.135703918723,1321.5886550556365,2573.64525882922,3049.582607643928,2950.1538461538466,3385.7715287856795,943.3707063376876,0.0,0.0,2048.0,2017-11-18,PPH,2913870
20171118T111341_20171118T111633_T30UVU,1939.1301402999516,208.17307692307688,1532.817851959362,827.7672955974847,1518.076076439284,1253.7804789550073,965.135703918723,1321.6429608127723,2573.5099177551997,3049.509192065795,2950.4079583938083,3385.5864779874214,943.5864779874214,0.0,0.0,2048.0,2017-11-18,PPH,2913870
20171121T112351_20171121T112352_T30TVT,5723.017053701017,1242.7547169811323,3769.4044508950165,3469.804305757136,5553.930817610063,5088.759071117562,5399.8003144654085,5521.573778422836,5759.810474117079,5956.840832123851,5719.224117077892,6068.518505079826,3308.311320754716,0.0,0.0,1024.0,2017-11-21,PPH,2913870
20171121T112351_20171121T112352_T30UVU,5723.077164973392,1242.7556845670056,3769.3938074504113,3469.7836236090943,5553.807208514755,5088.730648282534,5399.877721335268,5521.564949201742,5759.859941944847,5956.870948234156,5719.195936139334,6068.4851233672,3308.083212385098,0.0,0.0,1024.0,2017-11-21,PPH,2913870
20171123T111349_20171123T111629_T30TVT,1741.906265118529,11.58768746976294,725.300314465409,378.7402031930334,1259.0414852443157,884.7173439767785,578.8581277213352,714.3817126269959,1307.4365021770682,1563.0436623125302,1486.4453313981617,1682.0290275761972,383.5616835994194,0.0,0.0,0.0,2017-11-23,PPH,2913870
20171123T111349_20171123T111629_T30UVU,1742.3869134010642,11.58768746976294,725.3740928882439,378.71480406386064,1259.0418480890182,884.6730769230774,578.8403483309143,714.3023705853896,1307.331398161587,1562.4860909530726,1486.3066037735853,1682.0566037735848,383.8779632317368,0.0,0.0,0.0,2017-11-23,PPH,2913870
20171126T112359_20171126T112518_T30TVT,3279.4871794871806,613.1745283018868,1896.732704402516,1574.2308901790034,2989.5516448959847,2706.126753749395,2666.1937590711173,2941.2936623125297,3670.7431059506534,4025.774189646831,3932.2756410256416,4268.8433720367675,2225.080551523948,0.0,0.0,1024.0,2017-11-26,PPH,2913870
20171126T112359_20171126T112518_T30UVU,3279.5834542815687,613.1745283018868,1896.7379051765847,1574.2717706821484,2989.6070391872277,2706.1879535558774,2666.2543541364294,2941.3609095307206,3670.9748427672957,4025.9032414126755,3932.3397435897446,4268.839985486212,2225.080551523948,0.0,0.0,1024.0,2017-11-26,PPH,2913870
20171128T111411_20171128T111412_T30TVT,1708.351717464925,17.484639574262218,1467.480769230769,702.3597000483795,1260.0339864537975,990.4880261248186,680.5408805031446,1073.8815916787614,2423.245403967102,2947.5478955007256,2879.406990807935,3314.600991775521,856.2891872278667,0.0,0.0,0.0,2017-11-28,PPH,2913870
20171128T111411_20171128T111412_T30UVU,1708.372883405902,17.484639574262218,1467.3893323657474,702.4125544267055,1260.0772859216254,990.5951862602806,680.4830672472182,1073.8681664247702,2422.0856313497834,2947.9356555394284,2879.393565553944,3313.871311078858,856.6595307208518,0.0,0.0,0.0,2017-11-28,PPH,2913870
20171201T112431_20171201T112642_T30TVT,1565.4108611514266,17.487058538945337,1428.6358248669567,682.712022254475,1189.63679245283,911.683236574746,619.1848089017901,1023.1996855345913,2299.6573536526375,2783.930575713594,2799.8067247218196,3120.3818335752308,1058.8365989356553,0.0,0.0,0.0,2017-12-01,PPH,2913870
20171201T112431_20171201T112642_T30UVU,1565.3904208998545,17.487058538945337,1428.80007256894,682.6428398645377,1189.5751088534105,911.5988147073053,619.2242380261248,1023.0643444605711,2299.6793662312534,2783.596758587325,2799.917755200775,3120.484155781325,1059.1875907111755,0.0,0.0,0.0,2017-12-01,PPH,2913870
20171206T112429_20171206T112430_T30TVT,4683.011006289308,68.326076439284,3218.1598935655543,2544.969521044993,4495.798379293662,3898.3430091920663,3958.446540880503,4009.1407837445568,4107.8144654088055,4194.911707789068,4237.357281083697,4220.1128447024685,2208.113933236575,0.0,0.0,1024.0,2017-12-06,PPH,2913870
20171206T112429_20171206T112430_T30UVU,4684.135703918722,68.326076439284,3217.8339380745047,2545.0597484276736,4495.795476536044,3898.2140783744567,3958.3381712626992,4009.2682631833586,4107.835147556846,4194.624939525884,4237.316884373488,4219.738147073054,2208.6375181422354,0.0,0.0,1024.0,2017-12-06,PPH,2913870
20171208T111441_20171208T111549_T30TVT,2645.3386550556365,147.41920657958386,2880.20778906628,2067.7908805031457,2302.2064586357037,1986.3118045476533,1892.0358006773104,2311.0332607643927,3412.2628205128203,3874.4973391388494,3860.269593613935,4243.837203676827,1826.7075471698108,0.0,0.0,0.0,2017-12-08,PPH,2913870
20171208T111441_20171208T111549_T30UVU,2645.355466860184,147.32341557813248,2880.157232704403,2067.7231494920184,2302.292573778423,1986.3405902273823,1891.977503628447,2311.052491533623,3412.153241412676,3873.9394049346874,3860.297169811322,4243.456458635705,1827.1790033865504,0.0,0.0,0.0,2017-12-08,PPH,2913870
20171211T112451_20171211T112447_T30TVT,3949.1508224479926,23.906748911465897,3180.186985970005,2219.741170778907,3486.240928882438,3165.9608127721335,3421.1919448476056,3645.4571843251088,4226.9189646831155,4577.311562651184,4070.753507498791,4815.040275761973,1435.104620222545,0.0,0.0,0.0,2017-12-11,PPH,2913870
20171211T112451_20171211T112447_T30UVU,3950.287252056121,23.906748911465897,3179.8398645379784,2219.6820270924045,3486.490807934204,3166.018505079826,3421.3005563618767,3645.1736816642474,4226.555394291244,4577.098814707306,4070.930333817127,4814.789308176102,1435.7298016448965,0.0,0.0,0.0,2017-12-11,PPH,2913870
20171213T111439_20171213T111601_T30TVT,7135.340227382681,1649.5550314465406,2355.1424770198364,2045.0832123850992,6856.674770198355,6225.796444121915,6627.26717464925,6673.821238509919,6778.012578616352,6967.7978955007275,6639.1026850508,7020.665578132558,4005.7620948234157,0.0,0.0,1024.0,2017-12-13,PPH,2913870
20171213T111439_20171213T111601_T30UVU,7135.32535074988,1649.5550314465406,2355.0807934204167,2045.0505563618772,6856.54656507015,6225.810474117077,6627.229559748427,6673.815432994678,6777.973633284955,6967.732462506048,6639.065674891147,7020.706942428638,4005.7620948234157,0.0,0.0,1024.0,2017-12-13,PPH,2913870
20171216T112449_20171216T112445_T30TVT,2068.3535316884377,15.521286889211414,2162.675979680697,1486.175374939526,1668.3278906627963,1439.8765118529273,1251.9050556361879,1688.065674891146,3084.228834059022,3707.146589259797,3653.3222060957905,4152.467223028544,1214.561804547654,0.0,0.0,0.0,2017-12-16,PPH,2913870
20171216T112449_20171216T112445_T30UVU,2067.849177552008,15.521286889211414,2162.73427672956,1486.4962506047414,1668.348814707305,1439.93916303822,1251.8492985002422,1687.9752056119978,3084.806119980648,3707.7532656023222,3653.798258345427,4152.110425737786,1214.1837203676828,0.0,0.0,0.0,2017-12-16,PPH,2913870
20171218T111451_20171218T111449_T30TVT,1913.0749879051766,48.392235123367186,570.050435413643,340.01548137397197,1393.4808901790038,968.472665699081,658.861030478955,733.3605466860183,1170.9400096758588,1315.2952346395741,1232.2645137880993,1376.8745766811805,389.0407595549106,0.0,0.0,0.0,2017-12-18,PPH,2913870
20171218T111451_20171218T111449_T30UVU,1912.6123609095312,48.392235123367186,570.0315674891147,339.7832607643928,1393.4885099177557,968.5120948234157,658.8644170295114,733.35099177552,1170.6659409772617,1315.2597968069665,1232.2847121432033,1377.1406627963233,388.9077164973393,0.0,0.0,0.0,2017-12-18,PPH,2913870
20171221T112501_20171221T112455_T30TVT,5235.224600870827,383.5238268021288,2473.669448476053,2028.146589259797,4877.876753749398,4280.7011369134025,4490.192912433479,4494.798379293663,4664.047290759556,4838.961175616837,4482.800798258347,4909.137155297533,2059.4808901790034,0.0,0.0,1024.0,2017-12-21,PPH,2913870
20171221T112501_20171221T112455_T30UVU,5235.190372520563,383.5238268021288,2473.702225447509,2028.1774310595067,4877.912433478473,4280.7011369134025,4490.2237542331895,4494.817731011128,4664.182510885342,4838.850870827286,4482.7660861151435,4909.229075955491,2059.4808901790034,0.0,0.0,1024.0,2017-12-21,PPH,2913870
20171223T111449_20171223T111445_T30TVT,4341.967464925011,17.363086598935652,3325.583091436865,2241.820754716981,4081.7317368166423,3594.9495645863576,3724.2721335268507,3762.589743589744,4088.498427672955,4342.266932752784,4129.442791485243,4503.935292694727,1089.5223754233186,0.0,0.0,1024.0,2017-12-23,PPH,2913870
20171223T111449_20171223T111445_T30UVU,4341.470367682632,17.267295597484274,3325.493831640057,2241.793904208999,4081.784712143202,3594.96419932269,3724.2868892114184,3762.6966618287374,4088.5614417029515,4342.216134494437,4129.229317851959,4503.811562651185,1089.5780116110302,0.0,0.0,1024.0,2017-12-23,PPH,2913870
20171226T112449_20171226T112448_T30TVT,5628.349903241413,1142.7155297532659,1360.4771407837447,1519.1070391872274,5540.18480890179,4829.217464925013,5036.581761006289,5102.674286405419,5160.643081761007,5230.55152394775,5275.020440251572,5264.923318819545,3461.64404934688,0.0,0.0,1024.0,2017-12-26,PPH,2913870
20171226T112449_20171226T112448_T30UVU,5628.34458151911,1142.6192549588782,1360.4810111272377,1519.0761973875178,5540.209482341558,4829.2695936139335,5036.615384615384,5102.6781567489115,5160.702225447509,5230.648403483308,5274.901548137397,5264.95512820513,3461.6306240928884,0.0,0.0,1024.0,2017-12-26,PPH,2913870
20171228T111451_20171228T111528_T30TVT,4998.06930333817,923.3750604741172,2709.274431543301,2220.857160135461,4720.276608611513,4205.304910498306,4446.462868892115,4616.400822447992,4839.951015965166,4967.896226415096,4838.736211901307,5021.849298500242,3141.503870343494,0.0,0.0,1024.0,2017-12-28,PPH,2913870
20171228T111451_20171228T111528_T30UVU,4997.770561199808,923.3697387518143,2709.310353168845,2220.888485728108,4720.262699564586,4205.359820996613,4446.436381228836,4616.436985970005,4840.031567489113,4967.94170295114,4838.7530237058545,5021.870585389455,3140.237300435414,0.0,0.0,1024.0,2017-12-28,PPH,2913870


==> figures/bzh/3685593.csv <==
,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9,QA10,QA20,QA60,doa,label,id
20170102T111442_20170102T111441_T30UWU,5054.93721565059,35.663980241778255,3497.6344728974395,2528.8615624593785,4677.919407253348,4073.656830885221,4339.414402703758,4379.322890939816,4590.577668009878,4800.057454829064,4443.17041466268,4913.642142207203,1657.4420902118811,0.0,0.0,1024.0,2017-01-02,PTR,3685593
20170112T111421_20170112T111418_T30UWU,5976.966982971533,848.8243858052774,2082.936175744183,2151.10243078123,5782.477707006369,5107.187833095021,5483.516833484989,5652.949304562591,5853.250487456128,6019.1107500325,5753.195502404784,6087.108280254778,3530.593266606006,0.0,0.0,1024.0,2017-01-12,PTR,3685593
20170201T111301_20170201T111255_T30UWU,5644.0452359287665,21.97062264396205,2734.826465618095,1884.1319381255685,5210.965033147018,4524.841154296113,4718.610555050045,4656.603015728584,4757.302092811648,4922.7656310932025,4508.392174704277,4965.742103210711,1450.317431431171,0.0,0.0,1024.0,2017-02-01,PTR,3685593
20170211T111201_20170211T111640_T30UWU,5894.818146366826,126.4631483166515,3782.057324840765,2666.9093981541655,5592.535031847135,4888.821916027558,5297.159495645393,5546.647861692449,5707.619914207721,5838.866242038217,5760.76784089432,5910.226049655531,3628.9192772650463,0.0,0.0,1024.0,2017-02-11,PTR,3685593
20170221T111051_20170221T111235_T30UWU,5346.466138047577,51.57428831405174,2555.531132198102,1422.7681008709217,4940.80852723255,4323.929806317432,4472.487846093852,4483.306772390486,4658.308852203303,4834.421292083714,4505.149096581308,4882.501494865462,1544.2164305212539,0.0,0.0,1024.0,2017-02-21,PTR,3685593
20170303T110941_20170303T111724_T30UWU,2641.183803457689,687.4446899779022,2174.6912777849993,1544.7480826725596,2292.1498765111137,2085.6936175744186,1961.4653581177695,2325.863902248798,3533.1800337969594,4031.0484856362928,3886.3830755232034,4304.135317821397,1823.586247237749,0.0,0.0,2048.0,2017-03-03,PTR,3685593
20170313T110831_20170313T111212_T30UWU,1153.4011438970495,12.964903158715721,1444.776290133888,586.4840764331211,844.4123228909398,735.2862342389185,392.58234758871714,813.2338489535945,2958.4894059534645,3876.281944624985,3781.801377875991,4188.394254517094,1207.508124268816,0.0,0.0,0.0,2017-03-13,PTR,3685593
20170323T110721_20170323T111323_T30UWU,6498.515013648772,174.93448589626936,3681.6417522422985,2472.2335889769925,6414.988041076303,5793.4185623293915,6182.02300792929,6292.547510724037,6527.489015988562,6756.284674379305,6630.936305732486,6821.128168464838,3090.143897049265,0.0,0.0,1024.0,2017-03-23,PTR,3685593
20170402T110651_20170402T110647_T30UWU,3507.7703106720396,44.20980111789938,3353.374496295335,2544.1024307812304,3542.6017158455747,3231.5280124788774,3275.4263616274534,3487.4531392174713,4270.198882100612,4685.720135187835,4674.746522812948,4833.080982711556,1937.3790458858703,0.0,0.0,1024.0,2017-04-02,PTR,3685593
20170412T110621_20170412T111708_T30UWU,1190.1062004419607,14.809827115559603,2011.144027037567,988.7092161705448,938.2382685558301,958.6126348628624,679.8537631613156,1269.3239308462244,2850.1267385935275,3479.672169504745,3488.810867021969,3948.656310932017,1237.3096321331088,0.0,0.0,0.0,2017-04-12,PTR,3685593
20170422T110651_20170422T111300_T30UWU,1364.4513193812556,55.05628493435592,1757.7987781099703,1044.6676199142078,1078.3280904718576,1022.8415442610167,830.1769140777334,1240.1639152476278,2397.0670739633442,2872.6100350968422,2764.7157155855975,3149.8898999090097,1107.1176394124525,0.0,0.0,0.0,2017-04-22,PTR,3685593
20170502T110621_20170502T110937_T30UWU,8191.681268685818,280.10386065254136,5293.7054465098145,3845.1095801377883,8349.9751722345,7952.663330300274,8648.628493435592,8916.968672819447,9254.920577148056,9554.826335629794,9432.920967112961,9642.35551800338,5299.639282464579,0.0,0.0,1024.0,2017-05-02,PTR,3685593
20170512T110651_20170512T111302_T30UWU,5997.055894969455,67.53347198752114,5421.079552840246,4470.952684258416,5556.406083452488,5373.265046145847,5797.164565189136,6020.24918757312,6633.090211880932,7066.878720915118,6639.064474197324,7242.500064994151,3251.812816846485,0.0,0.0,1024.0,2017-05-12,PTR,3685593
20170522T110621_20170522T110912_T30UWU,1274.3274405303528,54.19303262706356,2042.2352788249057,1075.3000129988302,967.5755881970623,1000.8119069283766,693.7509424151829,1249.2979331860136,3411.80735733784,4404.073183413494,4247.813076823086,4750.651371376575,1160.1485766281035,0.0,0.0,0.0,2017-05-22,PTR,3685593
20170601T110651_20170601T111225_T30UWU,1205.5770180683742,17.541141297283254,699.9482646561811,358.0581047705707,865.4676979071886,697.3360197582217,438.631353178214,612.2818146366827,1433.833225009749,1837.9023787859098,1647.5927466528017,1919.3980241778245,413.1072403483687,0.0,0.0,0.0,2017-06-01,PTR,3685593
20170611T110621_20170611T111012_T30UWU,6039.602755751983,21.49642532172105,5446.99753022228,4040.8850903418697,5943.158455738983,5567.1411672949425,5769.215910568051,5724.356817886393,6268.462758351748,6757.772390484857,6328.63694267516,6967.417132458078,1782.6318731314184,0.0,0.0,1024.0,2017-06-11,PTR,3685593
20170621T110651_20170621T111222_T30UWU,1199.9810217080467,10.860262576368127,2387.0591446769795,1158.3850253477187,964.7140257376836,966.2939035486808,737.8156765891069,1207.523072923437,2856.9859612634864,3580.61835434811,3505.2668659820624,3988.55063044326,1042.1117899389058,0.0,0.0,0.0,2017-06-21,PTR,3685593
20170701T111051_20170701T111048_T30UWU,8073.035876771092,22.012608865202136,6292.080982711555,4562.846873781361,7900.143247107762,7545.147926686597,8030.439360457562,7922.290783829453,8243.30989210971,8689.360847523723,8026.943715065644,8894.840374366308,2174.218640322372,0.0,0.0,1024.0,2017-07-01,PTR,3685593
20170706T110619_20170706T110942_T30UWU,1250.0894319511244,12.32159105680489,2342.3353698167166,1130.5090341869236,1008.5796178343951,949.4038736513712,735.3578577927985,1083.5026647601717,2433.7378135967774,3155.8600025997657,3038.240088392044,3546.9363057324854,618.1524762771353,0.0,0.0,0.0,2017-07-06,PTR,3685593
20170711T110651_20170711T111223_T30UWU,7506.090081892629,40.40023397894192,5323.297803197716,3809.0583647471726,7408.251657350836,7011.801377875992,7374.324060834526,7315.002989730924,7638.393994540493,8043.912127908489,7561.735473807359,8215.113999740024,2804.2246197842205,0.0,0.0,1024.0,2017-07-11,PTR,3685593
20170716T110649_20170716T111603_T30UWU,6433.64318211361,21.62290393864552,5377.197712205901,3556.665020148186,6319.916157545821,5992.130638242558,6326.428831405175,6137.302612764854,6538.52216300533,7143.520083192514,6573.59027687508,7382.362537371638,1365.5725984661376,0.0,0.0,1024.0,2017-07-16,PTR,3685593
20170721T110621_20170721T110758_T30UWU,8290.47783699467,25.79669829715326,4745.720655141039,2960.1090601845845,8113.579877810998,7663.805797478228,8147.22942935136,8189.581177694009,8395.617444430001,8724.475757181855,8260.48602625764,8860.783959443652,3483.2636162745357,0.0,0.0,1024.0,2017-07-21,PTR,3685593
20170726T110619_20170726T110854_T30UWU,6320.662680358766,121.77408033277005,4325.332250097491,3037.5342519173273,6155.597556219944,5762.448459638634,6024.973872351487,5657.576108150268,6070.587807097361,6728.297023267907,6007.345118939297,6929.132198102171,1262.968152866242,0.0,0.0,1024.0,2017-07-26,PTR,3685593
20170726T110619_20170726T111744_T30UWU,6320.6316131548165,121.94540491355778,4325.279084882361,3037.847263746263,6155.752112309895,5762.422461978423,6024.906538411544,5657.441310282077,6070.8388145066965,6728.269075783181,6007.115559599639,6929.170804627585,1263.4283114519696,0.0,0.0,1024.0,2017-07-26,PTR,3685593
20170731T110651_20170731T111220_T30UWU,1341.7900688937996,30.176004159625645,2201.1747042766156,1007.227349538542,1032.0037696607308,991.8694917457433,707.212660860523,1168.9186273235414,3000.292083712466,3783.5657090861823,3800.548810607046,4132.492655660992,1012.4210321071106,0.0,0.0,0.0,2017-07-31,PTR,3685593
20170805T110649_20170805T111706_T30UWU,1245.188093071624,14.919407253347204,2028.8767710906018,876.4514493695568,949.3279604835565,876.9949304562588,540.8537631613154,982.4803067723906,2856.915637592617,3705.71116599506,3662.5607695307417,4085.3033926946578,1204.8714415702589,0.0,0.0,0.0,2017-08-05,PTR,3685593
20170815T110619_20170815T110935_T30UWU,2874.307422331991,269.33056024957756,2378.428181463669,1812.7816196542315,2563.421812036917,2307.893279604836,2231.9777720005204,2331.464578187963,3155.014038736514,3732.235668789809,3517.1799038086583,3943.141037306643,1106.0051995320425,0.0,0.0,1024.0,2017-08-15,PTR,3685593
20170820T110651_20170820T111220_T30UWU,1866.9646431821143,14.164695177434036,2844.06291433771,1633.4891459768623,1817.281164695178,1731.7266346028855,1524.7562719355258,1891.3279604835568,3485.6173144417007,4342.412322890941,4177.976212140908,4735.793968542834,1039.1071103600677,0.0,0.0,0.0,2017-08-20,PTR,3685593
20170825T110649_20170825T111247_T30UWU,2227.5645391914727,49.72988431041207,2458.2824645781884,1439.704146626804,1982.4816066554013,1774.3605875471208,1634.6457818796316,1762.7645911867933,2652.392044715976,3291.5532302092824,3177.137657610815,3583.5888470037703,723.8159365657091,0.0,0.0,0.0,2017-08-25,PTR,3685593
20170830T110621_20170830T110910_T30UWU,9570.179253867153,273.7603015728585,4373.241778239961,3002.8676719095292,9520.917587417134,8968.874951254387,9454.876511114002,9537.171454569094,9618.023397894192,9856.116989470946,9566.958273755363,9878.013648771615,5371.097101260887,0.0,0.0,1024.0,2017-08-30,PTR,3685593
20170909T110651_20170909T111217_T30UWU,1254.3999740023396,15.981671649551544,1810.0090991810735,811.9976602105812,962.1429871311582,892.0016898479139,595.7916287534122,1061.0792928636426,2529.054595086443,3060.837384635382,3018.3241908228256,3411.8645521903036,949.5738983491486,0.0,0.0,0.0,2017-09-09,PTR,3685593
20170914T110639_20170914T111307_T30UWU,3490.057194852464,41.03288704016638,2837.4073833355005,2112.817106460419,2952.5850773430393,2805.3789158975696,2940.4285714285716,3135.865722085012,3735.2781749642545,4135.3399194072545,3746.8979591836737,4363.426491615755,1696.8688418042373,0.0,0.0,1024.0,2017-09-14,PTR,3685593
20170919T110721_20170919T110917_T30UWU,1395.763681268686,24.358897699207073,2218.9405953464193,992.5893669569739,1095.8704016638505,1051.5663590276877,669.0337969582739,1259.4137527622515,3212.1406473417396,3898.550760431562,3821.827635512804,4305.190432861043,1111.62342389185,0.0,0.0,0.0,2017-09-19,PTR,3685593
20170924T110749_20170924T111106_T30UWU,3471.7765501104896,271.1533861952425,3491.416352528273,2636.8593526582613,3404.305342519174,3130.674769270766,3136.705576498115,3236.914987651112,4017.2585467307954,4518.9841414272705,4306.08891199792,4771.839464448199,1292.916547510724,0.0,0.0,1024.0,2017-09-24,PTR,3685593
20170929T110841_20170929T111602_T30UWU,6144.578577927989,86.77733004029638,5512.618094371508,4004.1279084882367,6098.403873651372,5878.04809567139,6202.073703366697,6376.748732614065,7152.28870401664,7682.613804757572,7231.127128558429,7968.033666969975,2489.7133757961788,0.0,0.0,1024.0,2017-09-29,PTR,3685593
20171004T110859_20171004T110858_T30UWU,1571.8731314181725,28.437150656440927,2526.0495255427013,1637.6338229559342,1294.6925776680098,1269.8749512543873,1071.3661770440663,1507.5668789808915,3211.5220330170296,3874.2666060054603,3823.224879760821,4192.188743013129,1231.5399714025739,0.0,0.0,0.0,2017-10-04,PTR,3685593
20171009T110951_20171009T111500_T30UWU,2795.509554140128,14.10347068763812,2624.539841414273,1990.4502794748478,2444.40985311322,2227.2846743793066,2102.6893279604838,2309.5427011568963,3248.209411152996,3674.7410633043028,3380.36669699727,3888.2867541921223,747.493695567399,0.0,0.0,1024.0,2017-10-09,PTR,3685593
20171019T111051_20171019T111235_T30UWU,4992.398024177824,1393.7947484726376,3466.8961393474583,2974.160925516704,4774.123358897701,4388.733653971142,4490.345248927597,4618.197582217602,5060.001689847914,5332.3898349148585,5108.453009229168,5458.974912257897,2760.688678018979,0.0,0.0,1024.0,2017-10-19,PTR,3685593
20171024T111109_20171024T111311_T30UWU,6801.669959703629,562.0877421032108,4623.840244378006,3172.3344598986087,6711.576758091772,6262.460288574029,6645.9935005849475,6443.567398934099,6691.0935915767595,7113.75926166645,6601.099311062005,7263.163785259327,1945.9248667619913,0.0,0.0,1024.0,2017-10-24,PTR,3685593
20171029T111201_20171029T111156_T30UWU,7903.812946834784,35.75328220460159,4877.6542311192,2953.7019368256856,7804.92343689068,7369.936825685691,7943.448459638635,7914.535551800341,8166.436630703238,8497.305342519174,7895.169374756274,8643.842584167427,2611.0292473677378,0.0,0.0,1024.0,2017-10-29,PTR,3685593
20171103T111209_20171103T111458_T30UWU,4597.744572988431,1132.1975822176003,3052.6314831665145,2788.7372936435722,4029.8583127518536,3804.594826465618,4027.2590666839988,4263.678278954895,4881.989470947615,5217.542961133498,4798.386585207332,5399.460548550631,2989.2098011178996,0.0,0.0,1024.0,2017-11-03,PTR,3685593
20171108T111251_20171108T111250_T30UWU,7598.430261276486,57.38190562849345,4506.794228519433,3451.4519693227608,7594.9561939425475,7203.2842844144025,8012.170414662681,8286.180293773561,8568.762771350579,8834.111659950604,8441.162485376319,8978.49590536852,4437.998050175484,0.0,0.0,1024.0,2017-11-08,PTR,3685593
20171113T111309_20171113T111303_T30UWU,1460.7450929416352,15.736773690367876,1892.3846353828162,890.6828285454309,1125.220590146887,1031.0987911088005,648.8561029507345,1224.3239308462241,3128.835044845964,3791.2452879240877,3780.0778629923307,4228.806447419732,1127.3370596646305,0.0,0.0,0.0,2017-11-13,PTR,3685593
20171118T111341_20171118T111633_T30UWU,4433.776160145588,1029.15923566879,4175.33822955934,3615.250227479528,4241.650981411674,3937.891589756922,4151.022227999481,4365.115949564541,5054.994930456261,5428.197322240998,5119.340569348759,5660.171454569089,2180.7275445209934,0.0,0.0,1024.0,2017-11-18,PTR,3685593
20171123T111349_20171123T111629_T30UWU,7934.442350188484,62.76836084752372,5910.059404653582,3827.210581047706,7995.110230079294,7735.00987911088,8715.975172234497,8896.48550630443,9348.356817886393,9808.196412322894,9344.842584167427,10189.793058624726,4146.352398284155,0.0,0.0,1024.0,2017-11-23,PTR,3685593
20171128T111411_20171128T111412_T30UWU,4663.7350838424545,115.26114649681533,3141.830365267126,1962.3575978161964,4399.6279734823875,4012.7430131288197,4308.757051865334,4639.51709346159,5194.392694657481,5470.179643832054,5224.5489405953485,5642.369686728196,2925.8527232549077,0.0,0.0,1024.0,2017-11-28,PTR,3685593
20171208T111441_20171208T111549_T30UWU,1658.6141947224753,19.0107890289874,1444.916547510724,707.5714285714287,1274.8996490315874,1044.7860392564671,787.3760561549461,1255.7817496425323,2253.6703496685304,2608.7397634212916,2612.6937475627196,2980.933965943065,1029.5243728064477,0.0,0.0,0.0,2017-12-08,PTR,3685593
20171213T111439_20171213T111601_T30UWU,5297.223189912909,714.5144936955675,3025.1389574938257,2176.0522552970233,4891.100480956712,4361.872221500066,4590.281944624984,4598.091121799039,4788.281944624985,5002.796438320552,4646.777979981803,5096.810607045368,2232.8671519563245,0.0,0.0,1024.0,2017-12-13,PTR,3685593
20171218T111451_20171218T111449_T30UWU,2072.7288444040037,341.32627063564286,1862.0673339399457,1063.1480566748994,1700.4622383985447,1481.2438580527755,1243.4027037566623,1731.7749902508776,2909.7722604965556,3344.4767970882626,3257.0025997660227,3692.90354868062,1301.6863382295596,0.0,0.0,2048.0,2017-12-18,PTR,3685593
20171223T111449_20171223T111445_T30UWU,3410.6473417392444,15.752112309892112,2361.325620694138,1424.5139737423633,3082.210061094503,2689.5463408293263,2705.0816326530608,2840.7652411282993,3404.6421422072017,3705.3652671259592,3481.059014688679,3882.368646821786,1007.5111139997401,0.0,0.0,1024.0,2017-12-23,PTR,3685593
20171228T111451_20171228T111528_T30UWU,1606.5536201741847,14.804627583517485,1444.5462108410247,668.756271935526,1212.1749642532172,1005.8008579227869,704.5406213440792,1213.5048745612896,2556.587157155857,3020.1878330950212,2975.984531392175,3397.666839984402,971.6331730144287,0.0,0.0,0.0,2017-12-28,PTR,3685593


==> figures/bzh/3685593_l2A.csv <==
Tile,doa,id,code_cultu,B2,B3,B4,B5,B6,B7,B8,B8A,B11,B12,CLD,EDG,SAT
T30UWU,2017-02-11,3685593,PTR,5733.335793357934,5363.69741697417,5553.9815498154985,5687.671586715867,5800.571955719557,5841.90036900369,5811.8007380073805,5890.439114391144,3908.228782287823,2819.369003690037,1.0,0.0,0.0
T30UWU,2017-03-13,3685593,PTR,193.36162361623616,408.2619926199262,176.44649446494466,685.9741697416974,3034.9557195571956,3900.2066420664205,3994.1549815498156,4189.011070110701,1472.0959409594095,615.8929889298893,0.0,0.0,0.0
T30UWU,2017-04-02,3685593,PTR,3193.6457564575644,3101.457564575646,3047.608856088561,3257.8339483394834,4110.383763837638,4451.077490774907,4652.546125461255,4572.350553505535,3359.8856088560888,2626.2730627306273,1.0,0.0,0.0
T30UWU,2017-04-12,3685593,PTR,287.9630996309963,647.7047970479705,435.7749077490775,1170.3948339483395,2898.287822878229,3445.1180811808117,3653.4354243542434,3925.878228782288,2059.9852398523985,1028.3321033210332,0.0,0.0,0.0
T30UWU,2017-04-22,3685593,PTR,318.1660516605166,567.239852398524,436.8265682656827,983.6125461254612,2183.380073800738,2578.9963099630995,2596.512915129151,2874.8929889298893,1674.6937269372693,1011.9483394833949,1.0,0.0,0.0
T30UWU,2017-05-22,3685593,PTR,331.7490774907749,673.8782287822878,417.54243542435427,1143.280442804428,3561.608856088561,4487.365313653137,4595.461254612546,4781.686346863468,2075.4944649446493,1121.280442804428,0.0,0.0,0.0
T30UWU,2017-06-01,3685593,PTR,9.14760147601476,50.87822878228782,21.649446494464943,123.88929889298893,939.9225092250922,1292.771217712177,1226.8560885608856,1363.738007380074,462.16974169741695,261.93357933579335,1.0,0.0,0.0
T30UWU,2017-06-21,3685593,PTR,415.929889298893,719.5461254612546,594.9557195571956,1160.0258302583027,2907.9446494464946,3529.571955719557,3640.2250922509224,3918.428044280443,2475.7380073800737,1260.2361623616237,0.0,0.0,0.0
T30UWU,2017-07-06,3685593,PTR,431.8081180811808,670.4686346863468,562.9667896678967,1020.4686346863468,2539.9040590405903,3089.476014760148,3167.6457564575644,3470.4132841328415,2421.3136531365312,1244.2029520295202,0.0,0.0,0.0
T30UWU,2017-07-31,3685593,PTR,265.0738007380074,566.9815498154982,340.67158671586714,987.5719557195572,3170.7380073800737,3846.029520295203,4097.007380073801,4156.992619926199,2239.5055350553507,1040.5276752767527,0.9040590405904059,0.0,0.0
T30UWU,2017-08-05,3685593,PTR,271.5313653136531,508.40221402214024,242.9409594095941,809.6051660516605,2987.361623616236,3721.2915129151293,3842.5350553505536,4090.5276752767527,2057.7343173431736,902.309963099631,0.0,0.0,0.0
T30UWU,2017-08-25,3685593,PTR,1133.1476014760149,2352.5055350553507,2984.6642066420663,3346.391143911439,2377.339483394834,1387.7121771217712,921.2177121771218,1005.9557195571956,2377.339483394834,1387.7121771217712,1.0,0.0,0.0
T30UWU,2017-09-09,3685593,PTR,910.5239852398524,2588.0221402214024,3042.579335793358,3389.0811808118083,1851.110701107011,838.6974169741698,245.61623616236162,508.6642066420664,1851.110701107011,838.6974169741698,0.4907749077490775,0.0,0.0
T30UWU,2017-09-14,3685593,PTR,2482.981549815498,3247.8450184501844,3613.830258302583,3895.660516605166,2787.5867158671585,2206.3062730627307,1615.380073800738,1941.9446494464944,2787.5867158671585,2206.3062730627307,1.0,0.0,0.0
T30UWU,2017-09-19,3685593,PTR,788.8892988929889,3305.476014760148,3950.660516605166,4362.656826568265,2193.5756457564576,955.9963099630996,1.6014760147601477,311.6125461254613,2193.5756457564576,955.9963099630996,0.0,0.0,0.0
T30UWU,2017-10-04,3685593,PTR,1470.4243542435424,3359.239852398524,3913.9557195571956,4216.261992619926,2619.180811808118,1750.4428044280444,759.1328413284133,1069.2140221402215,2619.180811808118,1750.4428044280444,1.0,0.0,0.0
T30UWU,2017-10-14,3685593,PTR,939.0036900369004,3479.6531365313654,4263.811808118081,4605.845018450184,2067.819188191882,987.2546125461255,320.20664206642067,614.690036900369,2067.819188191882,987.2546125461255,0.0,0.0,0.0
T30UWU,2017-11-08,3685593,PTR,9315.730627306273,9456.981549815499,9484.623616236162,9527.741697416974,4918.8154981549815,3798.7970479704795,8943.723247232472,8900.025830258302,4918.8154981549815,3798.7970479704795,1.0,0.0,0.0
T30UWU,2017-11-13,3685593,PTR,1111.4944649446495,3198.660516605166,3759.4538745387454,4153.261992619926,1942.280442804428,948.5129151291513,379.8228782287823,711.0922509225093,1942.280442804428,948.5129151291513,0.0,0.0,0.0
T30UWU,2017-11-28,3685593,PTR,5248.50553505535,5801.8007380073805,5956.730627306273,6085.907749077491,3370.3763837638376,2060.2619926199263,4864.760147601476,4885.8007380073805,3370.3763837638376,2060.2619926199263,1.0,0.0,0.0
T30UWU,2017-12-08,3685593,PTR,1103.4317343173432,2183.878228782288,2492.2730627306273,2871.837638376384,1475.1881918819188,739.3985239852399,360.1918819188192,608.1992619926199,1475.1881918819188,739.3985239852399,0.0,0.0,0.0
T30UWU,2017-12-18,3685593,PTR,1245.608856088561,2617.088560885609,3006.011070110701,3399.933579335793,1767.8413284132841,960.5608856088561,324.7638376383764,686.7749077490774,1767.8413284132841,960.5608856088561,1.0,0.0,0.0
T30UWU,2017-12-28,3685593,PTR,1075.3726937269373,2500.9483394833946,2876.992619926199,3225.309963099631,1471.19926199262,718.9446494464945,323.3690036900369,604.4649446494465,1471.19926199262,718.9446494464945,0.0,0.0,0.0


==> figures/bzh/6053223.csv <==
,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9,QA10,QA20,QA60,doa,label,id
20170102T111442_20170102T111441_T30TWT,5351.521885521885,22.855218855218855,3669.076599326599,2421.633838383838,5050.071548821548,4480.392255892256,4816.026094276094,4813.1052188552185,5023.765151515151,5274.63888888889,4894.4335016835,5420.895622895623,1221.4755892255891,0.0,0.0,1024.0,2017-01-02,PPH,6053223
20170112T111421_20170112T111418_T30TWT,5233.287878787879,1226.7609427609427,1733.3627946127945,1805.1127946127942,4951.484006734006,4345.605218855218,4517.513468013468,4605.080808080807,4725.4612794612785,4814.104377104377,4697.418350168349,4847.281986531986,3085.848484848485,0.0,0.0,1024.0,2017-01-12,PPH,6053223
20170201T111301_20170201T111255_T30TWT,8562.44696969697,27.485690235690228,5587.744949494949,3832.6986531986536,8093.78872053872,7671.301346801345,8570.655723905724,8789.0101010101,9114.70622895623,9540.724747474746,8616.01515151515,9805.797979797979,3832.760942760943,0.0,0.0,1024.0,2017-02-01,PPH,6053223
20170211T111201_20170211T111640_T30TWT,6493.425925925925,332.1430976430976,4087.837542087541,2806.2314814814813,6236.764309764309,5521.761784511784,6005.269360269361,6272.738215488215,6393.592592592591,6493.8552188552185,6472.183501683501,6550.934343434343,4485.186868686869,0.0,0.0,1024.0,2017-02-11,PPH,6053223
20170221T111051_20170221T111235_T30TWT,5002.554713804713,58.73905723905724,4289.080808080807,3172.4764309764305,4806.999158249158,4403.15909090909,4679.217171717171,4845.149831649832,5158.106060606059,5371.012626262626,5193.990740740741,5541.002525252525,2376.714646464646,0.0,0.0,1024.0,2017-02-21,PPH,6053223
20170303T110941_20170303T111724_T30TWT,5815.863636363635,727.1363636363636,5075.2718855218845,4330.094276094276,5518.031986531987,5200.930976430976,5605.707912457912,5749.977272727271,6242.7112794612785,6606.096801346801,6178.773569023568,6844.073232323232,2576.156565656565,0.0,0.0,1024.0,2017-03-03,PPH,6053223
20170313T110831_20170313T111212_T30TWT,1400.2702020202019,84.85269360269359,1385.0370370370372,733.313973063973,1104.6944444444443,929.3914141414139,763.7222222222221,1004.7264309764312,1698.428451178451,1988.0488215488215,2120.027777777778,2151.7853535353534,652.7710437710437,0.0,0.0,2048.0,2017-03-13,PPH,6053223
20170323T110721_20170323T111323_T30TWT,6055.1961279461275,700.1094276094276,3484.375420875421,2328.719696969697,6037.204545454546,5517.539562289561,5842.286195286195,6075.147306397306,6345.128787878788,6524.13047138047,6554.028619528619,6571.159090909091,4515.4764309764305,0.0,0.0,1024.0,2017-03-23,PPH,6053223
20170402T110651_20170402T110647_T30TWT,4337.155723905724,129.96380471380468,3834.867845117845,3049.501683501683,3928.684343434343,3693.332491582492,3870.9755892255894,4030.946127946128,4636.2112794612785,4909.333333333331,4902.797138047137,5079.397306397306,3024.997474747475,0.0,0.0,1024.0,2017-04-02,PPH,6053223
20170412T110621_20170412T111708_T30TWT,1233.0757575757573,12.0,2602.06734006734,1359.4132996632998,1005.2617845117845,956.043771043771,775.7314814814814,1206.3425925925924,2566.0151515151515,3170.164983164983,3154.2592592592587,3542.2861952861945,1144.98569023569,0.0,0.0,0.0,2017-04-12,PPH,6053223
20170422T110651_20170422T111300_T30TWT,1375.5126262626259,116.51430976430974,2527.2348484848485,1368.3897306397305,1152.7011784511785,1097.6599326599323,925.2289562289561,1369.2659932659933,2709.8518518518517,3285.123737373737,3327.4562289562286,3686.2037037037035,1423.128787878788,0.0,0.0,2048.0,2017-04-22,PPH,6053223
20170502T110621_20170502T110937_T30TWT,7507.531986531985,476.63383838383834,5310.678451178451,3989.8526936026938,7925.409090909091,7359.721380471381,7780.425925925925,7977.61111111111,8159.8779461279455,8272.09175084175,8635.319023569024,8233.242424242424,5275.994107744108,0.0,0.0,1024.0,2017-05-02,PPH,6053223
20170512T110651_20170512T111302_T30TWT,1476.0934343434342,35.52188552188552,2377.3956228956226,1199.5580808080806,1172.6237373737372,1109.1254208754208,881.5277777777777,1410.4326599326598,3041.0925925925926,3818.599326599326,3559.2811447811446,4380.801346801347,1015.8737373737372,0.0,0.0,0.0,2017-05-12,PPH,6053223
20170522T110621_20170522T110912_T30TWT,1237.4638047138046,33.8526936026936,2446.361111111111,1258.7542087542085,1012.2373737373737,984.4520202020201,767.6018518518518,1200.6675084175085,2670.7786195286194,3319.030303030303,3275.0008417508416,3762.5109427609427,910.2685185185185,0.0,0.0,0.0,2017-05-22,PPH,6053223
20170601T110651_20170601T111225_T30TWT,1286.53367003367,16.478114478114477,2530.4932659932656,1231.9806397306393,1033.8728956228956,974.7634680134679,714.2861952861952,1148.0892255892259,2776.1776094276092,3483.476430976431,3466.0319865319866,3984.4326599326596,983.3855218855217,0.0,0.0,0.0,2017-06-01,PPH,6053223
20170611T110621_20170611T111012_T30TWT,7714.234006734007,23.93013468013468,5502.391414141414,3843.1363636363635,7626.503367003366,7296.311447811447,7634.547979797981,7539.676767676768,7857.066498316498,8212.65404040404,7703.087542087541,8315.127946127946,2742.9890572390573,0.0,0.0,1024.0,2017-06-11,PPH,6053223
20170621T110651_20170621T111222_T30TWT,1324.1902356902356,12.705387205387204,3173.7373737373737,1769.9604377104374,1110.9621212121212,1078.1809764309764,1117.7087542087543,1447.0555555555554,2403.190235690235,2922.6119528619524,2963.459595959596,3407.5454545454545,847.3771043771043,0.0,0.0,0.0,2017-06-21,PPH,6053223
20170701T111051_20170701T111746_T30TWT,5637.304713804712,20.111111111111107,4786.912457912458,3299.522727272727,5412.63973063973,5133.386363636364,5348.583333333332,5382.912457912456,5848.85101010101,6200.398148148148,5925.893939393939,6364.8855218855215,1949.143939393939,0.0,0.0,1024.0,2017-07-01,PPH,6053223
20170706T110619_20170706T110942_T30TWT,3359.409090909091,137.70033670033666,4441.440235690236,3210.2592592592587,3648.4217171717173,3418.914983164983,3498.430976430976,3661.4503367003363,4341.291245791245,4708.2264309764305,4785.4385521885515,4855.731481481481,1739.2626262626263,0.0,0.0,1024.0,2017-07-06,PPH,6053223
20170711T110651_20170711T111223_T30TWT,5204.6355218855215,185.6279461279461,4106.495791245791,3041.962121212121,5019.591750841751,4773.720538720539,4899.909090909091,4912.362794612794,5543.930976430976,6015.645622895622,5742.478956228955,6264.161616161615,1980.1742424242427,0.0,0.0,1024.0,2017-07-11,PPH,6053223
20170716T110649_20170716T111603_T30TWT,1234.6262626262624,12.444444444444443,3015.3232323232323,1602.057239057239,1030.0959595959596,1001.3257575757575,907.2003367003367,1221.3880471380469,2333.460437710438,2914.186868686868,2864.5429292929284,3333.672558922559,544.057239057239,0.0,0.0,0.0,2017-07-16,PPH,6053223
20170721T110621_20170721T110758_T30TWT,7077.276936026936,26.11363636363636,5526.03872053872,4061.0757575757575,6942.003367003366,6620.660774410773,7047.776094276093,7074.883838383837,7388.1582491582485,7727.248316498317,7387.153198653196,7876.625420875421,2841.334175084175,0.0,0.0,1024.0,2017-07-21,PPH,6053223
20170726T110619_20170726T111744_T30TWT,7186.254208754209,348.81734006734,4786.398148148148,3392.6691919191917,7118.97138047138,6675.588383838384,6941.952861952862,6598.175925925925,6924.873737373737,7444.617845117845,6930.599326599326,7630.05808080808,2250.5799663299663,0.0,0.0,1024.0,2017-07-26,PPH,6053223
20170731T110651_20170731T111220_T30TWT,1923.239057239057,116.93686868686869,1905.576599326599,1410.89898989899,1226.8097643097642,1130.4772727272725,1080.7710437710439,1361.0446127946122,2304.661616161616,2805.957912457912,2376.643097643097,3085.617845117845,1033.6338383838386,0.0,0.0,1746.3164983164982,2017-07-31,PPH,6053223
20170805T110649_20170805T111706_T30TWT,1271.9385521885522,14.297138047138047,2336.6329966329963,1102.7887205387203,992.9006734006733,957.618686868687,629.0723905723905,1097.53367003367,3022.97558922559,3774.2516835016836,3792.9882154882157,4236.780303030302,1226.5597643097642,0.0,0.0,0.0,2017-08-05,PPH,6053223
20170815T110619_20170815T110935_T30TWT,5807.1734006734005,227.5580808080808,5081.214646464647,3827.01936026936,6259.494107744107,5866.618686868686,6095.803872053872,6018.105218855219,6486.02861952862,6881.856902356902,6947.849326599327,7049.108585858586,2073.3434343434337,0.0,0.0,1024.0,2017-08-15,PPH,6053223
20170820T110651_20170820T111220_T30TWT,1900.2887205387203,12.183501683501682,2115.2996632996633,1196.0521885521887,1790.4696969696965,1632.2584175084173,1446.723063973064,1700.5850168350169,3011.9452861952864,3622.4991582491575,3389.040404040404,3852.590909090909,832.7121212121212,0.0,0.0,0.0,2017-08-20,PPH,6053223
20170825T110649_20170825T111247_T30TWT,2590.313131313131,52.33080808080807,3041.6001683501677,1736.838383838384,2398.4234006734005,2158.1868686868684,1947.68265993266,2149.1372053872055,3476.9579124579122,4278.347643097643,4035.2912457912453,4772.968013468014,913.7289562289563,0.0,0.0,0.0,2017-08-25,PPH,6053223
20170830T110621_20170830T110910_T30TWT,7367.0370370370365,201.8577441077441,2581.834175084175,1739.6380471380469,6918.4671717171705,6387.55808080808,6552.521043771043,6517.786195286195,6568.996632996632,6721.480639730639,6379.789562289562,6755.64478114478,3338.0841750841746,0.0,0.0,1024.0,2017-08-30,PPH,6053223
20170909T110651_20170909T111217_T30TWT,1253.3855218855217,15.183501683501685,1921.0656565656564,831.1540404040404,967.7996632996633,915.5126262626263,542.0227272727273,1066.4444444444446,3196.1111111111113,4087.462121212121,3999.5033670033667,4451.587542087543,1240.9814814814813,0.0,0.0,0.0,2017-09-09,PPH,6053223
20170914T110639_20170914T111307_T30TWT,1513.2861952861952,19.297138047138045,1391.4595959595958,707.0934343434342,1208.4781144781143,1025.4840067340067,706.2878787878788,988.4612794612792,2251.316498316498,2855.6321548821547,2802.1153198653196,3110.9200336700333,831.4116161616162,0.0,0.0,0.0,2017-09-14,PPH,6053223
20170919T110721_20170919T110917_T30TWT,1212.1835016835014,29.555555555555557,400.5875420875421,193.63131313131314,875.1565656565656,623.6355218855217,372.6843434343434,464.0656565656565,918.0016835016835,1110.6363636363637,1023.5412457912456,1134.993265993266,299.13973063973066,0.0,0.0,0.0,2017-09-19,PPH,6053223
20170924T110749_20170924T111106_T30TWT,6428.478956228956,155.47558922558923,5195.057239057239,3545.474747474747,6531.761784511784,6128.493265993266,6456.009259259259,6234.031144781145,6590.382154882155,7056.79377104377,6785.5,7261.143939393938,1995.6632996632995,0.0,0.0,1024.0,2017-09-24,PPH,6053223
20170929T110841_20170929T111602_T30TWT,2913.9301346801344,34.44444444444444,2513.286195286195,2128.6363636363635,2432.4090909090905,2219.7601010101002,2155.1338383838383,2299.930976430976,3061.898989898989,3438.981481481481,3121.0723905723903,3642.5008417508416,879.770202020202,0.0,0.0,1024.0,2017-09-29,PPH,6053223
20171004T110859_20171004T110858_T30TWT,1213.6102693602695,13.669191919191917,2325.811447811447,1158.600168350168,972.4158249158248,950.8400673400673,625.1961279461278,1170.263468013468,2906.830808080808,3698.2441077441076,3714.833333333333,4192.760101010101,1251.6422558922557,0.0,0.0,0.0,2017-10-04,PPH,6053223
20171019T111051_20171019T111235_T30TWT,2146.7525252525247,490.911616161616,2320.855218855219,1342.570707070707,1772.850168350168,1684.7702020202019,1471.165824915825,1948.407407407407,3502.6313131313127,4159.406565656565,3983.362794612794,4657.622895622895,1384.9806397306393,0.0,0.0,2048.0,2017-10-19,PPH,6053223
20171024T111109_20171024T111311_T30TWT,5533.270202020201,360.95117845117846,4304.63468013468,3112.383838383838,5311.186868686868,4960.9595959595945,5185.505050505049,5077.573232323232,5409.372053872054,5822.646464646465,5419.680134680134,5992.661616161616,1460.2685185185185,0.0,0.0,1024.0,2017-10-24,PPH,6053223
20171029T111201_20171029T111156_T30TWT,6188.324074074073,19.219696969696965,3551.223905723905,2145.7457912457908,5835.6750841750845,5306.638888888888,5500.489898989899,5465.757575757575,5683.324915824916,5879.293771043771,5503.523569023569,5956.300505050505,1936.6414141414143,0.0,0.0,1024.0,2017-10-29,PPH,6053223
20171103T111209_20171103T111458_T30TWT,3991.569865319864,438.07996632996634,2036.5892255892254,1757.48569023569,3534.7222222222226,3200.552188552188,3299.6001683501677,3388.96632996633,3711.8131313131307,3944.2996632996633,3614.1127946127936,4073.9200336700324,1913.3585858585857,0.0,0.0,1024.0,2017-11-03,PPH,6053223
20171108T111251_20171108T111250_T30TWT,1455.6776094276092,17.775252525252522,2207.1986531986527,1185.303872053872,1153.7744107744106,1009.9107744107744,864.2163299663298,1311.0900673400672,2433.075757575757,2794.470538720539,2789.151515151515,3217.4427609427603,911.9116161616162,0.0,0.0,0.0,2017-11-08,PPH,6053223
20171113T111309_20171113T111303_T30TWT,1432.892255892256,14.59175084175084,2206.150673400673,1177.5589225589226,1139.3308080808079,1020.2904040404039,857.1245791245791,1306.7584175084173,2387.340067340067,2785.1170033670032,2803.042929292929,3239.8089225589224,980.4999999999999,0.0,0.0,0.0,2017-11-13,PPH,6053223
20171118T111341_20171118T111633_T30TWT,4720.632154882154,680.162457912458,4420.676767676767,3857.3989898989894,4438.719696969697,4072.0698653198656,4308.674242424242,4411.648989898989,4878.308080808081,5191.272727272727,4891.015151515151,5388.564814814815,1972.570707070707,0.0,0.0,1024.0,2017-11-18,PPH,6053223
20171123T111349_20171123T111629_T30TWT,3357.4149831649834,18.594276094276093,3458.965488215488,2408.692760942761,2798.520202020202,2729.890572390572,2932.224747474747,3250.3703703703704,4225.660774410774,4861.611952861954,4251.4991582491575,5334.431818181817,1112.0841750841748,0.0,0.0,1024.0,2017-11-23,PPH,6053223
20171128T111411_20171128T111412_T30TWT,1540.1582491582487,19.186026936026934,1951.5934343434344,1007.8240740740741,1203.1582491582492,1016.7087542087542,858.9074074074074,1292.0850168350169,2354.1010101010097,2808.6826599326596,2723.435185185185,3185.324915824915,816.4486531986531,0.0,0.0,0.0,2017-11-28,PPH,6053223
20171208T111441_20171208T111549_T30TWT,1619.3131313131312,18.26094276094276,1831.2550505050503,961.3468013468012,1257.5757575757573,1051.8863636363637,902.5488215488215,1363.1254208754206,2378.6927609427607,2754.641414141414,2775.1851851851848,3158.5505050505044,1027.1069023569023,0.0,0.0,0.0,2017-12-08,PPH,6053223
20171213T111439_20171213T111601_T30TWT,3888.4351851851848,723.8249158249157,2228.9200336700333,1627.1085858585857,3579.282828282828,3178.420875420875,3248.9520202020203,3413.2651515151515,3785.5488215488213,4005.759259259259,3842.1961279461284,4110.260942760942,2255.0446127946125,0.0,0.0,1024.0,2017-12-13,PPH,6053223
20171218T111451_20171218T111449_T30TWT,2257.6902356902356,98.89393939393939,2727.4082491582485,1793.507575757576,1886.6776094276092,1671.39898989899,1565.2803030303028,2035.549663299663,3233.789562289562,3744.845117845117,3670.454545454545,4257.695286195286,1075.8947811447813,0.0,0.0,2048.0,2017-12-18,PPH,6053223
20171223T111449_20171223T111445_T30TWT,4122.781986531986,23.444444444444446,2548.5286195286194,1730.7861952861954,3727.6877104377104,3132.885521885522,3076.612794612794,3120.207912457912,3360.1919191919183,3544.835858585858,3401.2836700336698,3622.8863636363635,1142.3122895622894,0.0,0.0,1024.0,2017-12-23,PPH,6053223
20171228T111451_20171228T111528_T30TWT,1624.8400673400672,16.66919191919192,1397.2836700336698,651.0513468013468,1257.9410774410771,1034.8670033670032,858.911616161616,1287.4191919191917,2283.526094276094,2665.4343434343436,2646.649831649831,3010.0656565656564,880.9646464646463,0.0,0.0,0.0,2017-12-28,PPH,6053223


==> figures/bzh/6139251.csv <==
,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9,QA10,QA20,QA60,doa,label,id
20170102T111442_20170102T111441_T30TWT,5184.795419847331,24.083969465648867,3649.787786259543,2509.145038167939,4827.390839694657,4223.540458015268,4512.842748091603,4501.691603053437,4774.500763358781,4999.738931297712,4617.887022900764,5136.662595419849,1128.6137404580159,0.0,0.0,1024.0,2017-01-02,MIE,6139251
20170112T111421_20170112T111418_T30TWT,5589.508396946566,766.3603053435115,1686.549618320611,1800.221374045802,4956.850381679391,4426.496183206108,4781.425954198475,4958.419847328246,5196.320610687024,5393.555725190841,4846.832061068703,5492.287022900765,3181.1358778625963,0.0,0.0,1024.0,2017-01-12,MIE,6139251
20170201T111301_20170201T111255_T30TWT,5253.230534351147,73.80458015267178,1699.0809160305348,1133.8183206106871,4464.3557251908405,3864.1694656488557,4000.3312977099254,3988.9480916030548,4142.974045801528,4354.896183206109,3804.203053435115,4430.158778625955,1603.441221374046,0.0,0.0,1024.0,2017-02-01,MIE,6139251
20170211T111201_20170211T111640_T30TWT,5521.416793893131,331.7496183206108,3339.390839694657,2384.096183206107,4996.412213740458,4324.270229007635,4621.435114503817,4863.2290076335885,5000.497709923665,5157.630534351147,5039.154198473284,5195.413740458017,3659.17251908397,0.0,0.0,1024.0,2017-02-11,MIE,6139251
20170221T111051_20170221T111235_T30TWT,4189.9969465648865,57.09160305343512,3362.2473282442756,2578.2152671755734,3868.2870229007635,3413.178625954199,3486.3129770992377,3651.404580152673,4210.441221374047,4468.572519083971,4328.053435114505,4606.059541984734,1885.2839694656495,0.0,0.0,1024.0,2017-02-21,MIE,6139251
20170303T110941_20170303T111724_T30TWT,5515.210687022903,429.9908396946566,4684.019847328245,3916.1389312977117,5395.27328244275,5016.6702290076355,5368.3770992366435,5449.728244274811,5974.180152671757,6340.258015267177,5983.120610687024,6519.738931297712,2130.0061068702294,0.0,0.0,1024.0,2017-03-03,MIE,6139251
20170313T110831_20170313T111212_T30TWT,1390.058015267176,88.09312977099238,1756.7267175572522,946.4152671755728,1035.2732824427485,949.4122137404582,780.0717557251911,1204.7511450381683,2381.958778625955,2899.3648854961843,2725.2977099236646,3208.0854961832074,1259.6900763358783,0.0,0.0,2048.0,2017-03-13,MIE,6139251
20170323T110721_20170323T111323_T30TWT,6403.047328244275,1245.6793893129773,4296.766412213741,3733.9343511450397,6074.882442748094,5612.5221374045805,6068.992366412215,6370.131297709924,6736.903816793894,7009.636641221376,6855.546564885498,7151.806106870231,5300.470229007636,0.0,0.0,1024.0,2017-03-23,MIE,6139251
20170402T110651_20170402T110647_T30TWT,1399.3374045801531,14.138931297709926,685.4641221374047,326.4488549618321,1008.7801526717559,744.2412213740461,508.22595419847346,642.5038167938934,1181.1587786259545,1480.549618320611,1422.2625954198477,1584.0061068702296,557.822900763359,0.0,0.0,1024.0,2017-04-02,MIE,6139251
20170412T110621_20170412T111708_T30TWT,1248.6442748091606,10.987786259541988,2673.705343511451,1658.456488549619,1074.0977099236645,1054.1755725190842,938.8793893129773,1384.8229007633593,2455.653435114504,2895.2381679389323,2903.7404580152674,3295.6396946564896,1311.1923664122141,0.0,0.0,0.0,2017-04-12,MIE,6139251
20170422T110651_20170422T111300_T30TWT,1433.2412213740463,126.38015267175577,2744.8427480916034,1753.6320610687026,1280.3099236641224,1239.8076335877865,1162.4091603053441,1572.561832061069,2729.123664122138,3277.2045801526724,3267.454961832062,3636.9267175572527,1604.7618320610695,0.0,0.0,2048.0,2017-04-22,MIE,6139251
20170502T110621_20170502T110937_T30TWT,2790.287022900764,184.15725190839697,2813.654961832062,2026.4259541984738,2629.5496183206114,2361.7954198473285,2284.934351145039,2631.6198473282448,3632.1465648854964,4134.65038167939,4181.969465648856,4413.323664122139,2012.1954198473288,0.0,0.0,1024.0,2017-05-02,MIE,6139251
20170512T110651_20170512T111302_T30TWT,2684.5694656488554,44.64427480916032,2594.6473282442753,2010.4916030534355,2067.349618320611,1992.9526717557258,2026.0809160305348,2266.7603053435123,3177.5893129771002,3720.813740458016,3044.375572519085,3986.1282442748106,1102.5190839694658,0.0,0.0,1024.0,2017-05-12,MIE,6139251
20170522T110621_20170522T110912_T30TWT,1290.0625954198479,25.683969465648865,2903.464122137405,1990.0549618320617,1205.1374045801529,1206.8061068702293,1240.0183206106874,1490.1541984732828,2430.4748091603055,2969.680916030535,2841.584732824428,3336.909923664123,953.561832061069,0.0,0.0,0.0,2017-05-22,MIE,6139251
20170601T110651_20170601T111225_T30TWT,1129.7633587786265,16.25496183206107,490.72061068702305,285.23664122137416,822.4793893129774,589.4687022900764,406.7816793893131,433.45648854961837,639.520610687023,758.9526717557253,684.9633587786261,794.519083969466,215.94198473282447,0.0,0.0,0.0,2017-06-01,MIE,6139251
20170611T110621_20170611T111012_T30TWT,5966.51145038168,21.702290076335885,5077.253435114504,3570.2992366412223,5946.905343511452,5624.374045801527,5782.329770992368,5778.673282442751,6292.729770992368,6715.783206106872,6630.543511450384,6917.1618320610705,2286.7770992366413,0.0,0.0,1024.0,2017-06-11,MIE,6139251
20170621T110651_20170621T111222_T30TWT,1327.9801526717558,12.0,2783.2244274809173,1665.341984732825,1111.9206106870233,1074.0396946564888,1034.941984732825,1262.2671755725196,2339.1709923664125,2936.7419847328256,2838.516030534352,3253.935877862596,926.7938931297714,0.0,0.0,0.0,2017-06-21,MIE,6139251
20170701T111051_20170701T111746_T30TWT,4220.926717557253,18.018320610687027,3962.4824427480935,2939.8381679389317,3845.7603053435128,3610.4900763358783,3756.3435114503827,3820.4595419847346,4485.650381679391,4994.309923664122,4548.9786259542,5238.241221374047,1215.0366412213746,0.0,0.0,1024.0,2017-07-01,MIE,6139251
20170706T110619_20170706T110942_T30TWT,5540.276335877864,19.29618320610687,6204.874809160307,4483.80610687023,5676.019847328245,5463.816793893131,5898.9801526717565,5702.859541984734,6152.242748091604,6782.183206106871,6561.929770992367,7069.186259541987,1258.378625954199,0.0,0.0,1024.0,2017-07-06,MIE,6139251
20170711T110651_20170711T111223_T30TWT,4950.83969465649,146.63969465648856,3019.1435114503815,2503.059541984733,4435.49007633588,4201.538931297711,4417.074809160305,4472.954198473283,5000.1175572519105,5441.505343511452,4917.134351145039,5661.732824427483,2005.3114503816796,0.0,0.0,1024.0,2017-07-11,MIE,6139251
20170716T110649_20170716T111603_T30TWT,1253.3038167938935,11.375572519083974,2163.905343511451,1208.5221374045807,910.0305343511453,813.4824427480918,668.3404580152672,847.4503816793896,2123.140458015268,2950.248854961833,2880.3633587786267,3358.7893129771005,523.5770992366414,0.0,0.0,0.0,2017-07-16,MIE,6139251
20170721T110621_20170721T110758_T30TWT,4751.297709923665,26.40610687022901,4827.566412213742,4037.418320610688,4765.60610687023,4451.955725190841,4650.015267175574,4742.145038167941,5214.5664122137405,5595.586259541987,5499.299236641224,5754.236641221376,2117.283969465649,0.0,0.0,1024.0,2017-07-21,MIE,6139251
20170726T110619_20170726T111744_T30TWT,8300.050381679392,176.40916030534356,4842.445801526719,3049.9816793893137,8355.316030534354,7866.943511450384,8234.419847328249,7865.613740458017,8080.653435114509,8599.254961832063,8157.848854961834,8684.448854961835,3002.0732824427487,0.0,0.0,1024.0,2017-07-26,MIE,6139251
20170731T110651_20170731T111220_T30TWT,2038.483969465649,304.04122137404585,2140.957251908398,1544.022900763359,1781.4610687022905,1576.5770992366417,1451.792366412214,1640.7969465648857,2459.4625954198486,2952.990839694658,2791.326717557253,3131.1694656488557,1167.4305343511455,0.0,0.0,2048.0,2017-07-31,MIE,6139251
20170805T110649_20170805T111706_T30TWT,1401.4122137404586,16.424427480916034,2273.8000000000006,1110.537404580153,1014.0916030534353,923.8870229007636,663.2244274809162,951.0091603053438,2806.716030534352,3968.786259541986,3840.1923664122146,4244.0519083969475,1101.0442748091605,0.0,0.0,0.0,2017-08-05,MIE,6139251
20170815T110619_20170815T110935_T30TWT,2938.593893129772,392.50992366412225,2640.7694656488557,1947.8076335877868,2558.401526717558,2310.4305343511455,2233.6213740458015,2353.1893129770997,3190.3404580152674,3786.2946564885506,3535.590839694657,4032.5282442748103,1221.569465648855,0.0,0.0,1024.0,2017-08-15,MIE,6139251
20170820T110651_20170820T111220_T30TWT,3395.1435114503824,16.17557251908397,3508.883969465649,2365.6854961832064,3274.8488549618323,3104.296183206108,3088.31145038168,3287.4564885496184,4288.774045801528,4887.285496183207,4590.90534351145,5125.122137404582,1344.4900763358785,0.0,0.0,1024.0,2017-08-20,MIE,6139251
20170825T110649_20170825T111247_T30TWT,2039.0015267175584,50.71603053435116,1653.8000000000004,891.73893129771,1608.5465648854963,1380.429007633588,1158.1129770992368,1288.1053435114507,2284.5572519083976,2972.3099236641237,2666.941984732825,3236.1297709923674,631.5206106870231,0.0,0.0,0.0,2017-08-25,MIE,6139251
20170830T110621_20170830T110910_T30TWT,7619.606106870229,171.06259541984738,1704.125190839695,1230.7572519083972,7183.893129770993,6649.4000000000015,6903.258015267178,6823.54045801527,6966.363358778627,7204.908396946566,6691.528244274811,7216.613740458016,3238.3236641221383,0.0,0.0,1024.0,2017-08-30,MIE,6139251
20170909T110651_20170909T111217_T30TWT,1503.3312977099242,18.508396946564886,2403.65038167939,1393.3633587786262,1275.0488549618324,1188.604580152672,1095.0183206106874,1426.7312977099239,2354.7068702290085,2731.548091603054,2872.1938931297714,3073.722137404581,1083.9465648854962,0.0,0.0,0.0,2017-09-09,MIE,6139251
20170914T110639_20170914T111307_T30TWT,1975.995419847329,24.961832061068705,2723.461068702291,1933.7709923664127,1599.6381679389317,1496.3236641221379,1475.0503816793898,1847.7709923664127,2785.42290076336,3280.57251908397,3025.247328244275,3625.103816793893,1203.853435114504,0.0,0.0,0.0,2017-09-14,MIE,6139251
20170919T110721_20170919T110917_T30TWT,1358.3526717557252,82.43206106870231,1640.1603053435122,1029.7557251908402,1115.5572519083973,968.3511450381683,876.5801526717561,1085.865648854962,1578.7587786259546,1795.654961832061,1793.8167938931297,1986.5511450381687,734.8106870229009,0.0,0.0,0.0,2017-09-19,MIE,6139251
20170924T110749_20170924T111106_T30TWT,7199.413740458015,113.42442748091605,4866.099236641222,3122.7267175572524,6940.380152671759,6572.470229007635,7040.894656488552,6864.253435114505,7141.262595419848,7667.766412213743,6930.297709923668,7846.404580152674,2397.0122137404587,0.0,0.0,1024.0,2017-09-24,MIE,6139251
20170929T110841_20170929T111602_T30TWT,3695.5450381679398,433.87175572519095,3261.9343511450393,2738.3435114503823,3377.3984732824433,3138.184732824428,3157.0000000000014,3345.184732824428,4075.2641221374056,4478.262595419848,4202.856488549619,4715.0183206106885,1731.1603053435117,0.0,0.0,1024.0,2017-09-29,MIE,6139251
20171004T110859_20171004T110858_T30TWT,1259.5770992366415,13.842748091603054,2201.65038167939,1391.4442748091608,1007.5480916030536,923.4458015267178,818.6152671755729,1124.537404580153,1696.5954198473287,1927.041221374046,1934.8473282442753,2174.3435114503823,1012.925190839695,0.0,0.0,0.0,2017-10-04,MIE,6139251
20171019T111051_20171019T111235_T30TWT,2679.00610687023,795.483969465649,2057.9206106870233,1579.610687022901,2444.735877862596,2209.013740458016,1990.0580152671766,2318.635114503817,3207.442748091604,3581.265648854963,3481.6793893129784,3810.8641221374055,1708.5954198473287,0.0,0.0,1024.0,2017-10-19,MIE,6139251
20171024T111109_20171024T111311_T30TWT,6435.143511450383,360.52824427480925,5678.923664122139,4158.384732824428,6666.989312977102,6296.030534351146,6717.792366412215,6570.204580152674,6878.070229007636,7334.311450381682,7007.7526717557275,7505.207633587788,1837.7755725190843,0.0,0.0,1024.0,2017-10-24,MIE,6139251
20171029T111201_20171029T111156_T30TWT,4979.708396946567,19.854961832061072,3096.784732824428,1943.981679389313,4608.082442748093,4114.7587786259555,4204.06717557252,4213.641221374047,4486.401526717558,4720.416793893131,4391.590839694658,4815.8748091603065,1403.7358778625958,0.0,0.0,1024.0,2017-10-29,MIE,6139251
20171103T111209_20171103T111458_T30TWT,4064.290076335879,1022.8732824427482,2330.358778625955,2025.2106870229018,4019.5725190839717,3578.5312977099247,3617.2992366412227,3696.9938931297715,4051.6641221374043,4261.358778625955,4275.793893129772,4354.143511450383,2422.109923664123,0.0,0.0,1024.0,2017-11-03,MIE,6139251
20171108T111251_20171108T111250_T30TWT,1400.435114503817,13.108396946564886,1538.664122137405,660.8274809160306,1050.6320610687028,998.15572519084,502.047328244275,1185.6717557251911,3466.758778625955,4117.470229007635,3961.290076335879,4351.899236641222,1236.9679389312978,0.0,0.0,0.0,2017-11-08,MIE,6139251
20171113T111309_20171113T111303_T30TWT,1386.8229007633588,13.308396946564887,1541.4274809160306,634.163358778626,1039.55572519084,976.8106870229012,488.13893129771003,1106.8748091603054,3461.0488549618335,4300.027480916032,4154.305343511452,4574.287022900765,1289.3664122137407,0.0,0.0,0.0,2017-11-13,MIE,6139251
20171118T111341_20171118T111633_T30TWT,4176.024427480917,673.3374045801528,4129.813740458017,3600.227480916032,3959.2793893129774,3652.7908396946573,3791.141984732825,4042.3786259542,4743.687022900764,5126.003053435115,4822.160305343512,5317.587786259544,1970.925190839695,0.0,0.0,1024.0,2017-11-18,MIE,6139251
20171123T111349_20171123T111629_T30TWT,5203.974045801528,24.89465648854963,2092.0,1157.9541984732828,5250.835114503819,4726.068702290077,4932.841221374048,4885.390839694657,4976.0137404580155,5118.639694656489,5015.183206106871,5060.890076335879,1448.537404580153,0.0,0.0,1024.0,2017-11-23,MIE,6139251
20171128T111411_20171128T111412_T30TWT,1514.7954198473287,16.01221374045802,1621.7587786259544,721.0977099236643,1137.7740458015269,1030.3328244274815,563.9587786259543,1198.3832061068704,3776.7786259542,4794.714503816795,4541.66717557252,5039.577099236642,1069.190839694657,0.0,0.0,0.0,2017-11-28,MIE,6139251
20171208T111441_20171208T111549_T30TWT,1588.4977099236646,18.206106870229007,1541.3725190839696,702.1175572519086,1184.331297709924,1033.4335877862597,593.720610687023,1216.7496183206108,3658.8152671755734,4628.491603053437,4442.801526717559,4876.969465648856,1364.076335877863,0.0,0.0,0.0,2017-12-08,MIE,6139251
20171213T111439_20171213T111601_T30TWT,5157.665648854964,1030.1435114503822,2780.8946564885505,2028.1511450381686,4997.065648854963,4437.941984732825,4647.687022900764,4753.977099236642,4973.340458015267,5146.386259541985,4990.503816793895,5206.476335877865,2731.7496183206113,0.0,0.0,1024.0,2017-12-13,MIE,6139251
20171218T111451_20171218T111449_T30TWT,1812.296183206107,105.70076335877866,459.7755725190841,285.2778625954199,1348.566412213741,967.8198473282446,646.4488549618321,735.5419847328247,1329.9786259541988,1575.545038167939,1414.2671755725196,1535.403053435115,391.36793893129783,0.0,0.0,2048.0,2017-12-18,MIE,6139251
20171223T111449_20171223T111445_T30TWT,4308.232061068703,18.78167938931298,3305.7541984732834,2299.003053435115,4080.5969465648864,3565.7648854961844,3672.9755725190844,3747.854961832062,4103.174045801529,4327.679389312978,4170.596946564887,4443.192366412214,1357.2595419847332,0.0,0.0,1024.0,2017-12-23,MIE,6139251
20171228T111451_20171228T111528_T30TWT,1590.6442748091606,12.52366412213741,1491.845801526718,637.761832061069,1178.4610687022903,1008.0961832061072,552.1190839694657,1174.137404580153,3931.7206106870244,5120.31755725191,4822.10076335878,5399.903816793895,1271.112977099237,0.0,0.0,0.0,2017-12-28,MIE,6139251


==> figures/bzh/6139251_l2A.csv <==
Tile,doa,id,code_cultu,B2,B3,B4,B5,B6,B7,B8,B8A,B11,B12,CLD,EDG,SAT
T30TWT,2017-02-11,6139251,MIE,4488.590909090909,4186.409090909091,4332.045454545455,4464.363636363636,4575.681818181818,4659.590909090909,4662.727272727273,4693.181818181818,3260.0,2304.0454545454545,1.0,0.0,0.0
T30TWT,2017-03-13,6139251,MIE,342.3636363636364,606.6818181818181,615.1818181818181,1101.8181818181818,2270.181818181818,2710.090909090909,2489.6363636363635,3018.1363636363635,1838.5454545454545,1042.2727272727273,1.0,0.0,0.0
T30TWT,2017-04-02,6139251,MIE,0.0,0.0,0.0,0.0,0.0,15.909090909090908,0.0,27.181818181818183,0.0,0.0,0.0,0.0,0.0
T30TWT,2017-04-12,6139251,MIE,509.0,799.5909090909091,862.9090909090909,1341.090909090909,2386.318181818182,2697.090909090909,2737.2727272727275,3102.0,2858.181818181818,1849.2727272727273,0.0,0.0,0.0
T30TWT,2017-04-22,6139251,MIE,555.5909090909091,842.1363636363636,931.4090909090909,1366.0,2563.2272727272725,3069.9545454545455,3171.3636363636365,3464.409090909091,2870.7727272727275,1849.8181818181818,1.0,0.0,0.0
T30TWT,2017-05-02,6139251,MIE,2063.5454545454545,2050.4545454545455,2011.2727272727273,2388.0454545454545,3437.318181818182,3883.8636363636365,4120.045454545455,4171.681818181818,2815.5,2047.1818181818182,1.0,0.0,0.0
T30TWT,2017-05-22,6139251,MIE,654.9090909090909,980.0454545454545,1235.090909090909,1417.4545454545455,2333.318181818182,2764.2272727272725,2750.7272727272725,3145.3636363636365,3071.090909090909,2193.6363636363635,0.0,0.0,0.0
T30TWT,2017-06-01,6139251,MIE,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,87.27272727272727,113.63636363636364,1.0,0.0,0.0
T30TWT,2017-06-21,6139251,MIE,1182.3181818181818,2329.409090909091,2869.3636363636365,3160.7727272727275,2940.409090909091,1873.090909090909,567.0909090909091,829.8181818181819,2940.409090909091,1873.090909090909,0.0,0.0,0.0
T30TWT,2017-07-06,6139251,MIE,6149.181818181818,6650.727272727273,6893.863636363636,7123.818181818182,6500.136363636364,5004.545454545455,5745.772727272727,5814.136363636364,6500.136363636364,5004.545454545455,1.0,0.0,0.0
T30TWT,2017-07-16,6139251,MIE,784.7727272727273,2226.2727272727275,2906.7727272727275,3322.909090909091,2278.409090909091,1367.7727272727273,346.1818181818182,532.9545454545455,2278.409090909091,1367.7727272727273,0.0,0.0,0.0
T30TWT,2017-08-05,6139251,MIE,701.2272727272727,2971.409090909091,4152.227272727273,4362.590909090909,2384.090909090909,1191.9545454545455,227.45454545454547,464.22727272727275,2384.090909090909,1191.9545454545455,1.0,0.0,0.0
T30TWT,2017-08-20,6139251,MIE,3482.9545454545455,4519.181818181818,4971.727272727273,5152.5,3663.1363636363635,2590.2727272727275,3240.3636363636365,3321.2727272727275,3663.1363636363635,2590.2727272727275,1.0,0.0,0.0
T30TWT,2017-08-25,6139251,MIE,707.6363636363636,2100.9545454545455,2825.2272727272725,3125.181818181818,1532.1818181818182,833.8181818181819,512.6818181818181,580.6818181818181,1532.1818181818182,833.8181818181819,1.0,0.0,0.0
T30TWT,2017-09-09,6139251,MIE,1261.909090909091,2293.909090909091,2581.409090909091,2966.5454545454545,2499.8636363636365,1485.3636363636363,525.7272727272727,767.8636363636364,2499.8636363636365,1485.3636363636363,1.0,0.0,0.0
T30TWT,2017-09-14,6139251,MIE,1391.3636363636363,2677.181818181818,3199.181818181818,3656.9545454545455,2904.6363636363635,2104.1363636363635,248.22727272727272,638.3636363636364,2904.6363636363635,2104.1363636363635,1.0,0.0,0.0
T30TWT,2017-09-19,6139251,MIE,754.8181818181819,1172.2727272727273,1319.090909090909,1517.590909090909,1528.5,990.7727272727273,300.90909090909093,445.40909090909093,1528.5,990.7727272727273,1.0,0.0,0.0
T30TWT,2017-10-14,6139251,MIE,1127.090909090909,2153.5,2383.0,2688.7272727272725,2337.3636363636365,1431.0,359.3181818181818,704.1818181818181,2337.3636363636365,1431.0,0.0,0.0,0.0
T30TWT,2017-11-08,6139251,MIE,1077.5,3899.3636363636365,4503.090909090909,4676.5,1611.3181818181818,692.0909090909091,204.6818181818182,629.3636363636364,1611.3181818181818,692.0909090909091,0.0,0.0,0.0
T30TWT,2017-11-13,6139251,MIE,993.9090909090909,3808.7727272727275,4565.181818181818,4793.545454545455,1604.090909090909,667.5909090909091,209.0,617.6818181818181,1604.090909090909,667.5909090909091,0.0,0.0,0.0
T30TWT,2017-11-23,6139251,MIE,5049.181818181818,5127.181818181818,5035.363636363636,4951.818181818182,2148.409090909091,1252.4545454545455,5008.772727272727,5095.772727272727,2148.409090909091,1252.4545454545455,1.0,0.0,0.0
T30TWT,2017-11-28,6139251,MIE,1090.590909090909,4166.454545454545,5108.272727272727,5273.454545454545,1730.1363636363637,785.7727272727273,247.72727272727272,641.5454545454545,1730.1363636363637,785.7727272727273,0.0,0.0,0.0
T30TWT,2017-12-08,6139251,MIE,1085.7727272727273,4106.681818181818,5053.272727272727,5248.727272727273,1642.2727272727273,748.4545454545455,201.72727272727272,584.7727272727273,1642.2727272727273,748.4545454545455,0.0,0.0,0.0
T30TWT,2017-12-18,6139251,MIE,122.27272727272727,962.0,1236.7272727272727,1215.090909090909,265.27272727272725,171.36363636363637,0.8636363636363636,75.13636363636364,265.27272727272725,171.36363636363637,1.0,0.0,0.0
T30TWT,2017-12-28,6139251,MIE,1029.3181818181818,4413.454545454545,5583.954545454545,5807.181818181818,1588.0,692.0454545454545,170.77272727272728,535.5454545454545,1588.0,692.0454545454545,0.0,0.0,0.0


==> figures/bzh/input.csv <==
,index,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9,t
0,0,0.7560005,0.02072126,0.6300592,0.582593,0.7224191,0.6492985,0.75305355,0.790198,0.81620324,0.8473055,0.78920346,0.8718383,0.410509,0.0
1,1,0.57868457,0.10939216,0.20074846,0.19444694,0.55066895,0.48214856,0.5237558,0.547788,0.5600664,0.57068235,0.5609372,0.5795799,0.38340834,0.014285714285714285
2,2,0.6204844,0.08802273,0.38127753,0.2877225,0.59416366,0.5163302,0.56217986,0.56118584,0.573625,0.5925484,0.5654809,0.6011702,0.24449627,0.02857142857142857
3,3,0.64695513,0.29796356,0.23720752,0.25395724,0.616417,0.5337385,0.5826189,0.6153136,0.6229556,0.6301803,0.62760097,0.6323988,0.5689114,0.04285714285714286
4,4,0.563256,0.008149837,0.40817872,0.32261607,0.5268611,0.4536139,0.49898627,0.51454777,0.52660364,0.54252297,0.5108936,0.5494205,0.245835,0.05714285714285714
5,5,0.55840564,0.0061967997,0.36902025,0.2832977,0.55278736,0.4713068,0.50635004,0.5188422,0.5259363,0.5331221,0.54859656,0.53451973,0.2546453,0.07142857142857142
6,6,0.54292405,0.06410268,0.19722626,0.15884008,0.5037167,0.4315163,0.457279,0.46394688,0.47487643,0.4866519,0.45692557,0.48858476,0.22858426,0.08571428571428572
7,7,0.5702786,0.008358197,0.33608833,0.21410058,0.52974206,0.4559902,0.4810523,0.47613963,0.48487452,0.5106601,0.46935973,0.51905394,0.11085722,0.1
8,8,0.50051814,0.0028393208,0.4125289,0.32403532,0.47338477,0.41769186,0.4544396,0.4607688,0.48156536,0.5052296,0.4710523,0.5188058,0.1670479,0.11428571428571428
9,9,0.696118,0.006738798,0.31063128,0.19756573,0.6350171,0.55890507,0.5874261,0.5928827,0.5985323,0.61267287,0.5737211,0.6151477,0.25576133,0.12857142857142856
10,10,0.4781337,0.0032828217,0.27718207,0.21723945,0.42018372,0.3583187,0.37256786,0.38655204,0.39990193,0.41447374,0.382357,0.42164946,0.18836826,0.14285714285714285
11,11,0.2764372,0.04810676,0.23296525,0.22429353,0.24492224,0.2126386,0.22126463,0.2444146,0.28590515,0.30432606,0.30305105,0.32331958,0.1952827,0.15714285714285714
12,12,0.41451225,0.009825311,0.26249132,0.18234213,0.4010854,0.34824622,0.37340888,0.39206454,0.42029238,0.4386478,0.4349932,0.45285174,0.19867848,0.17142857142857143
13,13,0.4331173,0.0030714564,0.2623771,0.23111503,0.40145326,0.3519932,0.3725672,0.38965034,0.4104949,0.42012358,0.40688425,0.43037915,0.20365866,0.18571428571428572
14,14,0.52045417,0.0046131616,0.4934852,0.45784283,0.5035957,0.45516533,0.50510997,0.5231883,0.5453513,0.56376255,0.5423755,0.5788252,0.26142594,0.2
15,15,0.19857584,0.0016104834,0.14349484,0.08057479,0.15585771,0.13466826,0.13141686,0.17372547,0.23631193,0.26288474,0.26442897,0.28839734,0.142529,0.21428571428571427
16,16,0.28694654,0.009181548,0.26197925,0.19910333,0.24266346,0.20880307,0.22841911,0.25133887,0.2766175,0.2913787,0.28343043,0.30975282,0.21134843,0.22857142857142856
17,17,0.5192005,0.038481843,0.4429926,0.35486838,0.51314074,0.46167162,0.49426538,0.508155,0.5214121,0.5337496,0.53907734,0.5445802,0.33287057,0.24285714285714285
18,18,0.6618131,0.011616493,0.4795862,0.33210388,0.64522165,0.5929398,0.644389,0.6612573,0.67743003,0.6953829,0.6718819,0.70468014,0.33269548,0.2571428571428571
19,19,0.1451998,0.011608818,0.17971714,0.11126836,0.11797162,0.10413289,0.115316816,0.14257643,0.17252459,0.19162345,0.20204288,0.21899854,0.12275036,0.2714285714285714
20,20,0.5247584,0.08423772,0.18290249,0.17188442,0.50230634,0.45275453,0.4836748,0.4992643,0.5258102,0.5409836,0.5238182,0.5494411,0.30587003,0.2857142857142857
21,21,0.365875,0.009032821,0.2469385,0.19160523,0.3533479,0.3333566,0.37735868,0.4195702,0.46865708,0.49770495,0.49266517,0.52431273,0.27756193,0.3
22,22,0.67406857,0.01166806,0.45546493,0.35128546,0.6462836,0.5893887,0.6326016,0.64310545,0.6548371,0.67395586,0.6468036,0.68360704,0.32098106,0.3142857142857143
23,23,0.21117371,0.06287913,0.19995597,0.14882426,0.19150807,0.16405556,0.16465053,0.1850319,0.21762492,0.2345438,0.23462808,0.25431648,0.13327551,0.32857142857142857
24,24,0.2963856,0.005462508,0.38027033,0.30602324,0.22756395,0.23623706,0.26752082,0.30454606,0.36967677,0.39900258,0.34237832,0.42725706,0.18491518,0.34285714285714286
25,25,0.2777045,0.0222307,0.26763746,0.19935523,0.31525725,0.2761397,0.2642623,0.26877284,0.2960763,0.30802515,0.36018136,0.3097007,0.15982427,0.35714285714285715
26,26,0.24650967,0.047688667,0.2219193,0.16240497,0.2195352,0.20496717,0.20389523,0.22611816,0.2866322,0.31497112,0.30454174,0.32880414,0.15005754,0.37142857142857144
27,27,0.13214083,0.006755389,0.2435902,0.19152081,0.119832754,0.13000476,0.14497025,0.1651341,0.21639898,0.23846649,0.23405807,0.2522317,0.09823397,0.38571428571428573
28,28,0.17378527,0.011315252,0.20776969,0.15610118,0.15691029,0.15660901,0.15945843,0.18285891,0.2575623,0.2913152,0.27593404,0.30391225,0.10613622,0.4
29,29,0.14602639,0.0011,0.29074806,0.22337344,0.12912847,0.14055793,0.15353358,0.17923276,0.24816415,0.28639585,0.2703398,0.30323818,0.07314112,0.4142857142857143
30,30,0.17380355,0.0017020574,0.27705026,0.18801731,0.14968292,0.15676185,0.16374889,0.1950063,0.2813814,0.3191064,0.2931938,0.33832884,0.105729625,0.42857142857142855
31,31,0.18575545,0.0014833768,0.2918823,0.18690369,0.17172645,0.1697417,0.16471721,0.20256767,0.33397865,0.39775056,0.38785666,0.4280743,0.1124579,0.44285714285714284
32,32,0.7438111,0.017386219,0.4785213,0.3311248,0.7190797,0.6852034,0.7225745,0.7254329,0.744232,0.7769561,0.7361896,0.7904464,0.3155251,0.45714285714285713
33,33,0.70625013,0.0028129981,0.6239086,0.45747027,0.70880336,0.68739074,0.7408817,0.73903716,0.7934453,0.8437155,0.7844014,0.8701361,0.22755209,0.4714285714285714
34,34,0.13787404,0.0011937296,0.14863704,0.08134612,0.110046014,0.09760908,0.08046956,0.10341202,0.19206251,0.23565814,0.23199935,0.25678408,0.05011035,0.4857142857142857
35,35,0.4514564,0.006203658,0.39375657,0.27279884,0.43059787,0.40653262,0.42040795,0.44300818,0.5106182,0.55038583,0.53295845,0.5693175,0.2673301,0.5
36,36,0.54294217,0.043751404,0.55259305,0.42336088,0.55156463,0.53696966,0.5722967,0.59908813,0.6807086,0.7285613,0.70551443,0.7483907,0.33813536,0.5142857142857142
37,37,0.8904256,0.024950588,0.52223164,0.35299894,0.883544,0.8333996,0.8873519,0.90290153,0.91152287,0.93384194,0.912641,0.9361273,0.56835485,0.5285714285714286
38,38,0.9299195,0.0738856,0.6025857,0.41625637,0.87962013,0.87414426,0.94752294,0.9773963,0.99278915,1.0123508,0.9565792,1.0288594,0.6794045,0.5428571428571428
39,39,0.16077697,0.0030731221,0.24050179,0.14578076,0.1487228,0.1357883,0.1290741,0.1591721,0.24103518,0.27607757,0.28596425,0.30229324,0.08324833,0.5571428571428572
40,40,0.5477152,0.010604964,0.65729207,0.5210526,0.5633748,0.5537213,0.5965286,0.61166996,0.66587985,0.69408274,0.70071536,0.71253157,0.33335435,0.5714285714285714
41,41,0.13596557,0.002444644,0.25541842,0.1618144,0.11377982,0.109918125,0.11459536,0.13575973,0.19455999,0.22718847,0.21708514,0.25467744,0.056741543,0.5857142857142857
42,42,0.16687407,0.005776388,0.2602306,0.15959507,0.14109422,0.12993191,0.12988994,0.14854354,0.2097244,0.25327927,0.2378649,0.2822066,0.044927597,0.6
43,43,0.41507465,0.019195853,0.41240427,0.3254097,0.46817988,0.43809384,0.43884623,0.44183585,0.47372907,0.49196923,0.53774714,0.49749085,0.27225003,0.6142857142857143
44,44,0.14052545,0.008624984,0.3131294,0.21075219,0.12779167,0.12773769,0.1502261,0.17026123,0.21785088,0.24884184,0.24562936,0.28126696,0.07209164,0.6285714285714286
45,45,0.36852288,0.0071069887,0.21759866,0.11777855,0.33593616,0.30876678,0.31242225,0.32024282,0.36270264,0.39106226,0.3673939,0.40730667,0.15561225,0.6428571428571429
46,46,0.49952233,0.039218944,0.39708796,0.32281217,0.47152826,0.44208625,0.45983273,0.4708127,0.50233215,0.53248703,0.5087569,0.55020505,0.24919674,0.6571428571428571
47,47,0.14756767,0.001231842,0.22927009,0.15498781,0.12267306,0.10910585,0.10736979,0.120000586,0.1619473,0.18633498,0.17729859,0.20434442,0.037584584,0.6714285714285714
48,48,0.20333417,0.02342887,0.26767528,0.19376084,0.1670826,0.15240787,0.15450571,0.17347214,0.22293194,0.24952295,0.23622152,0.27362466,0.09546989,0.6857142857142857
49,49,0.23543325,0.018011399,0.22132276,0.15298958,0.26405177,0.22004317,0.19948083,0.20632462,0.24977073,0.27705172,0.33049327,0.29137868,0.10264441,0.7
50,50,0.16498162,0.0025275636,0.22345574,0.14633407,0.13000914,0.12033834,0.12932472,0.14783978,0.18792021,0.21251094,0.20721516,0.2325091,0.098507054,0.7142857142857143
51,51,0.13274738,0.004285924,0.25515616,0.19839735,0.11667923,0.118680604,0.13460411,0.1536816,0.18695709,0.2055389,0.20229742,0.21922341,0.10094592,0.7285714285714285
52,52,0.44865996,0.11378197,0.22378162,0.2022328,0.42404383,0.3979881,0.41118187,0.43067008,0.4648278,0.4809197,0.47548488,0.4905945,0.3264189,0.7428571428571429
53,53,0.13177228,0.001110516,0.23866381,0.18088913,0.11292397,0.111345656,0.124135956,0.13773745,0.17177832,0.19019057,0.18533717,0.20838755,0.057299804,0.7571428571428571
54,54,0.30610445,0.105837,0.227116,0.18572025,0.27646965,0.25483516,0.25706962,0.27761725,0.32922426,0.35519335,0.34289476,0.37083194,0.21722142,0.7714285714285715
55,55,0.13775869,0.0013941214,0.24870336,0.18729945,0.1184531,0.1155257,0.12942198,0.14214435,0.17646869,0.19446172,0.18989547,0.21182159,0.05755885,0.7857142857142857
56,56,0.27258638,0.00316241,0.32819232,0.2516819,0.24188423,0.2238319,0.22732522,0.25735128,0.31811008,0.35050115,0.34294015,0.3802505,0.15711947,0.8
57,57,0.61995333,0.22858201,0.3575122,0.3420923,0.6073462,0.55344135,0.5839434,0.5882339,0.60397416,0.62391543,0.6044404,0.62937176,0.36988223,0.8142857142857143
58,58,0.18268628,0.03526117,0.14704226,0.1005095,0.15022701,0.124511465,0.11731685,0.12972835,0.15647073,0.16924657,0.16590245,0.17912838,0.078316495,0.8285714285714286
59,59,0.33243677,0.15850179,0.22336231,0.19918971,0.30640283,0.2738795,0.2773061,0.29434463,0.31849307,0.3296422,0.32971653,0.3384987,0.25731048,0.8428571428571429
60,60,0.38998908,0.0017603528,0.3543706,0.3112889,0.35526624,0.31415617,0.32662207,0.33096552,0.34876475,0.3638291,0.33912823,0.3739425,0.12572417,0.8571428571428571
61,61,0.15380993,0.0012567929,0.22070542,0.16805777,0.1248258,0.10793429,0.11049582,0.1301713,0.15901199,0.17451379,0.16867831,0.18595512,0.06261989,0.8714285714285714
62,62,0.5686704,0.002315382,0.35027713,0.22732328,0.53491026,0.47274998,0.50503284,0.4977048,0.51256406,0.53584975,0.49197719,0.54693776,0.14876185,0.8857142857142857
63,63,0.81140465,0.013278707,0.6434248,0.46776408,0.7315706,0.6914463,0.821312,0.8828155,0.9189392,0.9549749,0.8466833,1.00671,0.57764804,0.9
64,64,0.6054007,0.003688929,0.44918025,0.38328403,0.5490447,0.46698192,0.5071369,0.5269203,0.537658,0.5544074,0.5161971,0.56300616,0.26600608,0.9142857142857143
65,65,0.56995183,0.00490983,0.45910245,0.33910713,0.56080717,0.5022125,0.55612326,0.5678717,0.58703774,0.6078509,0.5813581,0.6215257,0.23323247,0.9285714285714286
66,66,0.7993042,0.04874572,0.35990018,0.28929067,0.7873944,0.7113549,0.816814,0.8430512,0.8643469,0.89814633,0.8561298,0.9245751,0.36227176,0.9428571428571428
67,67,0.59158784,0.15248978,0.285408,0.25953704,0.5624844,0.4966427,0.54122114,0.55336595,0.5661128,0.5819701,0.5596113,0.5874274,0.35361558,0.9571428571428572
68,68,0.5495433,0.037821848,0.32999718,0.24101211,0.5072681,0.44437537,0.46812332,0.48048547,0.48774782,0.49945578,0.47677675,0.5038146,0.28079152,0.9714285714285714
69,69,0.30406246,0.04232381,0.19987501,0.15387607,0.26239762,0.21680664,0.2257196,0.2398048,0.26125333,0.2748413,0.2698169,0.28592384,0.12866567,0.9857142857142858


==> figures/bzh/proba.csv <==
,index,meadows,winter barley,corn,winter wheat,summer barley,clover,winter triticale,t
0,0,0.14226447,0.1324438,0.13270004,0.15331645,0.13466856,0.121461555,0.18314508,0.0
1,1,0.14769396,0.103047684,0.14060992,0.14499561,0.1521663,0.10862824,0.20285836,0.014285714285714285
2,2,0.1474769,0.098384455,0.1418221,0.14856872,0.16095799,0.102758154,0.20003156,0.02857142857142857
3,3,0.16024533,0.07131549,0.14568758,0.14224325,0.15194078,0.09462693,0.23394066,0.04285714285714286
4,4,0.17603664,0.06116726,0.1508676,0.124265775,0.14531183,0.09414976,0.24820107,0.05714285714285714
5,5,0.18079491,0.05989243,0.15145439,0.113508254,0.14942794,0.09239949,0.25252265,0.07142857142857142
6,6,0.17888562,0.061380666,0.14635633,0.1103732,0.16093752,0.0861234,0.25594333,0.08571428571428572
7,7,0.17270668,0.06485521,0.13869584,0.1117433,0.17849635,0.07774296,0.25575975,0.1
8,8,0.16379759,0.07163127,0.13234241,0.11513178,0.1928757,0.070516005,0.25370526,0.11428571428571428
9,9,0.14996886,0.08421728,0.12604311,0.12479879,0.2027023,0.06302216,0.24924733,0.12857142857142856
10,10,0.13120858,0.10567739,0.121142775,0.14206217,0.20112744,0.0558698,0.24291177,0.14285714285714285
11,11,0.11733299,0.13893412,0.14836155,0.15201633,0.13006927,0.055685487,0.2576001,0.15714285714285714
12,12,0.12203182,0.14100677,0.14759627,0.14496803,0.11264805,0.05955651,0.2721925,0.17142857142857143
13,13,0.12139912,0.14689422,0.1411893,0.1480012,0.10762184,0.06380748,0.27108678,0.18571428571428572
14,14,0.118986905,0.17313845,0.14318173,0.1476314,0.100957364,0.067787975,0.2483162,0.2
15,15,0.56592214,0.030052358,0.03869405,0.016626319,0.06487058,0.22150305,0.062331382,0.21428571428571427
16,16,0.637162,0.017269224,0.04330611,0.00547587,0.027865155,0.25730026,0.011621312,0.22857142857142856
17,17,0.67060786,0.013490367,0.048962936,0.003684528,0.017918687,0.23999889,0.005336693,0.24285714285714285
18,18,0.7037016,0.011228102,0.042456254,0.0023568228,0.011252495,0.2263594,0.002645205,0.2571428571428571
19,19,0.66167784,0.013031329,0.049158696,0.0019379477,0.009113838,0.26377934,0.0013012099,0.2714285714285714
20,20,0.5797623,0.01638899,0.06291389,0.0018249574,0.009686159,0.32859787,0.00082579337,0.2857142857142857
21,21,0.5019726,0.019027436,0.07031207,0.0018269025,0.010671819,0.39550662,0.0006826694,0.3
22,22,0.47289333,0.01738051,0.06645642,0.0016395539,0.00997796,0.4311045,0.00054755853,0.3142857142857143
23,23,0.43531793,0.017430032,0.07777568,0.0016698468,0.010634645,0.4566792,0.000492645,0.32857142857142857
24,24,0.29145974,0.035488673,0.21610333,0.0024268385,0.016493157,0.4374825,0.0005455853,0.34285714285714286
25,25,0.23042925,0.037268475,0.3006942,0.003873612,0.024969071,0.4019876,0.0007778754,0.35714285714285715
26,26,0.14211407,0.042974867,0.49469727,0.0051017995,0.028700441,0.28556746,0.00084418984,0.37142857142857144
27,27,0.0055930093,0.04157813,0.9318923,0.00084011466,0.002199312,0.017710248,0.00018706205,0.38571428571428573
28,28,0.0024178037,0.03135023,0.95628643,0.00039014863,0.00067523273,0.008781648,9.8346594e-05,0.4
29,29,0.0021807444,0.023066612,0.9649713,0.0002789942,0.00047180845,0.008958357,7.209615e-05,0.4142857142857143
30,30,0.009273853,0.19903193,0.7345702,0.0008908134,0.0017523994,0.05424018,0.0002408342,0.42857142857142855
31,31,0.010503007,0.7011507,0.1904384,0.0011780637,0.002893321,0.09347697,0.0003594639,0.44285714285714284
32,32,0.008347009,0.8045499,0.09040336,0.0010361613,0.0032635762,0.09202244,0.0003777276,0.45714285714285713
33,33,0.00761122,0.8147038,0.06998093,0.0010437658,0.0034837832,0.102812394,0.00036407213,0.4714285714285714
34,34,0.006547111,0.8360047,0.049781963,0.0009026473,0.003168701,0.10327618,0.00031881896,0.4857142857142857
35,35,0.0056202947,0.8501684,0.039651733,0.0008007739,0.002943462,0.10055418,0.00026117038,0.5
36,36,0.004953901,0.8647551,0.03299745,0.00075289153,0.0029375167,0.0933845,0.00021867162,0.5142857142857142
37,37,0.004640145,0.8741541,0.032892324,0.0007629355,0.0033502732,0.08400809,0.00019221936,0.5285714285714286
38,38,0.0043899445,0.8839474,0.03783831,0.0008625073,0.0041041067,0.0686622,0.00019575462,0.5428571428571428
39,39,0.004517524,0.8952404,0.033889163,0.0008795322,0.0040474357,0.061221562,0.00020462346,0.5571428571428572
40,40,0.0036214886,0.9181987,0.02832232,0.0008624818,0.0037560377,0.045052968,0.00018610651,0.5714285714285714
41,41,0.002997899,0.9464921,0.017997785,0.0007585748,0.0032012523,0.028393338,0.00015929223,0.5857142857142857
42,42,0.002683738,0.95727146,0.013841807,0.00071936985,0.0029937634,0.02235246,0.00013752504,0.6
43,43,0.0024549805,0.96470994,0.011106735,0.0006778108,0.0027536764,0.018181685,0.00011498671,0.6142857142857143
44,44,0.0014752398,0.98229486,0.0055585257,0.0004580462,0.0019682278,0.008162505,8.277871e-05,0.6285714285714286
45,45,0.0015713657,0.9835425,0.005052887,0.00045840978,0.0019988806,0.007290031,8.615524e-05,0.6428571428571429
46,46,0.0016341138,0.98368275,0.004988471,0.0004544847,0.0019342097,0.007219065,8.725115e-05,0.6571428571428571
47,47,0.0019059886,0.98246956,0.0050922357,0.0004643427,0.0019360182,0.008049092,8.280428e-05,0.6714285714285714
48,48,0.0022420532,0.98052686,0.0053140423,0.00047658893,0.002071821,0.009290243,7.824157e-05,0.6857142857142857
49,49,0.0025486343,0.9786524,0.005547185,0.0004962665,0.0022189238,0.010459649,7.697185e-05,0.7
50,50,0.002437041,0.9800192,0.0051220576,0.0005057177,0.0022302866,0.009608595,7.696011e-05,0.7142857142857143
51,51,0.0022072943,0.982234,0.0046560853,0.00053932855,0.002217684,0.0080636665,8.195222e-05,0.7285714285714285
52,52,0.0022744075,0.98203444,0.0048155286,0.000575643,0.0022445766,0.007968788,8.652281e-05,0.7428571428571429
53,53,0.0022733102,0.98210186,0.004872748,0.0006113305,0.0022975814,0.0077518574,9.103418e-05,0.7571428571428571
54,54,0.0023270415,0.98183125,0.0050059133,0.0006445438,0.0023387487,0.0077579482,9.427552e-05,0.7714285714285715
55,55,0.0022978096,0.9820869,0.0049463357,0.00067120395,0.0023918655,0.007507571,9.8214536e-05,0.7857142857142857
56,56,0.0023906704,0.9817165,0.0050545787,0.0006976715,0.0024093366,0.007631214,0.00010002135,0.8
57,57,0.0024645245,0.98138887,0.005138877,0.00071615266,0.002456934,0.007733855,0.00010047739,0.8142857142857143
58,58,0.002543847,0.9811217,0.0051602274,0.00073130964,0.0025065504,0.0078357095,0.00010085698,0.8285714285714286
59,59,0.0025898216,0.98106605,0.005141781,0.0007382976,0.002528615,0.007834977,0.00010046838,0.8428571428571429
60,60,0.0027411967,0.9805254,0.005223348,0.00074906996,0.0025529414,0.008108493,9.9503595e-05,0.8571428571428571
61,61,0.0029257017,0.9799066,0.00528437,0.0007568607,0.0025382736,0.008489812,9.82923e-05,0.8714285714285714
62,62,0.0031156114,0.97924477,0.005353027,0.0007601013,0.0025214932,0.008909032,9.6339696e-05,0.8857142857142857
63,63,0.0031891551,0.9790579,0.0053509674,0.0007677633,0.0025134925,0.009024882,9.564286e-05,0.9
64,64,0.0032775463,0.9787947,0.0053823516,0.00078375736,0.0025197505,0.0091461325,9.570573e-05,0.9142857142857143
65,65,0.0033439132,0.97857445,0.005432111,0.00079874846,0.002520915,0.009233783,9.5898875e-05,0.9285714285714286
66,66,0.0033845261,0.9784251,0.005482017,0.00081585895,0.0025402482,0.009255789,9.649067e-05,0.9428571428571428
67,67,0.0034218654,0.9782865,0.0055367807,0.00083726406,0.0025769966,0.009242941,9.778918e-05,0.9571428571428572
68,68,0.0035033536,0.977967,0.005633028,0.00086141727,0.0026124597,0.009323313,9.931834e-05,0.9714285714285714
69,69,0.0035920811,0.9776458,0.005704559,0.00088372175,0.0026457058,0.009427152,0.000100646364,0.9857142857142858


==> figures/bzh/tstop.txt <==
tstop, label, prediction
0.6285714285714286, winter barley, winter barley
